Quasi-normal g-modes of neutron stars with quarks

Quasi-normal oscillation modes of neutron stars provide a means to probe their interior composition using gravitational wave astronomy. We compute the frequencies and damping times of composition-dependent core g-modes of neutron stars containing quark matter employing linearized perturbative equations of general relativity. We find that ignoring background metric perturbations due to the oscillating fluid, as in the Cowling approximation, underestimates the g-mode frequency by up to 10% for higher mass stars, depending on the parameters of the nuclear equation of state and how the mixed phase is constructed. The g-mode frequencies are well-described by a linear scaling with the central lepton (or combined lepton and quark) fraction for nucleonic (hybrid) stars. Our findings suggest that neutron stars with and without quarks are manifestly different with regards to their quasi-normal g-mode spectrum, and may thus be distinguished from one another in future observations of gravitational waves from merging neutron stars.

==> data/gibbs40.dat <==
2.	3296.8	1506.2	0.60284	0.28316	0.00014244
1.98	3248.9	1492.4	0.60876	0.29729	0.00018495
1.96	3201.	1477.8	0.61457	0.31098	0.00023681
1.94	3153.4	1462.7	0.62026	0.32478	0.00029943
1.92	3105.9	1446.9	0.62582	0.33872	0.00037438
1.9	3058.5	1430.6	0.63122	0.35274	0.00046325
1.88	3011.4	1413.5	0.63646	0.36728	0.00056773
1.86	2964.4	1395.9	0.64153	0.38215	0.0006896
1.84	2917.6	1377.7	0.64642	0.3968	0.00083069
1.82	2871.	1358.8	0.65111	0.41108	0.00099289
1.8	2824.6	1339.5	0.65561	0.42512	0.0011781
1.78	2778.5	1319.5	0.65989	0.43908	0.0013883
1.76	2732.5	1299.1	0.66397	0.45265	0.0016252
1.74	2686.8	1278.1	0.66783	0.46516	0.0018909
1.72	2641.4	1256.7	0.67147	0.47709	0.002187
1.7	2596.2	1234.9	0.67489	0.48855	0.0025155
1.68	2551.3	1212.7	0.67809	0.4995	0.002878
1.66	2506.6	1190.1	0.68108	0.51	0.0032928
1.64	2462.2	1167.3	0.68389	0.51947	0.003827
1.62	2418.1	1144.2	0.6865	0.52857	0.0044544
1.6	2374.2	1120.8	0.68893	0.53709	0.0051681
1.58	2330.7	1097.3	0.69117	0.54489	0.0059666
1.56	2287.4	1073.6	0.69322	0.55215	0.0068496
1.54	2244.5	1049.7	0.69509	0.55885	0.0078175
1.52	2201.9	1025.7	0.6968	0.56502	0.0088707
1.5	2159.6	1001.7	0.69833	0.57065	0.01001
1.48	2117.6	977.64	0.6997	0.57578	0.011236
1.46	2075.9	953.54	0.70091	0.58045	0.012548
1.44	2034.6	929.46	0.70198	0.58459	0.013948
1.42	1993.6	905.42	0.7029	0.58819	0.015436
1.4	1952.9	881.44	0.70368	0.59129	0.017011
1.38	1912.6	857.54	0.70432	0.59389	0.018675
1.36	1872.6	833.76	0.70485	0.596	0.020426
1.34	1833.	810.11	0.70525	0.59766	0.022265
1.32	1793.7	786.61	0.70554	0.59889	0.024192
1.3	1754.8	763.29	0.70572	0.5997	0.026207
1.28	1716.3	740.15	0.7058	0.6001	0.028309
1.26	1678.1	717.23	0.70579	0.6001	0.0305
1.24	1640.2	694.53	0.70569	0.59969	0.032778
1.22	1602.7	672.08	0.7055	0.59881	0.035145
1.2	1565.6	649.88	0.70524	0.59753	0.0376
1.18	1528.9	627.96	0.7049	0.59586	0.040145
1.16	1492.5	606.32	0.7045	0.5938	0.042781
1.14	1456.5	584.98	0.70403	0.59136	0.045508
1.12	1420.9	563.95	0.70351	0.58855	0.04833
1.1	1385.6	543.25	0.70294	0.58556	0.051247
1.08	1350.7	522.87	0.70231	0.58224	0.054263
1.06	1316.2	502.84	0.70164	0.57861	0.057381
1.04	1282.1	483.16	0.70092	0.57467	0.060605
1.02	1248.3	463.83	0.70014	0.57042	0.063941
1.	1215.	444.88	0.69932	0.56587	0.067394
0.98	1181.9	426.29	0.69843	0.56077	0.070971
0.96	1149.3	408.08	0.69746	0.55539	0.074681
0.94	1117.1	390.26	0.69641	0.54972	0.078534
0.92	1085.2	372.83	0.69525	0.54379	0.082541
0.9	1053.7	355.78	0.69395	0.5376	0.086715
0.88	1022.5	339.13	0.69247	0.53119	0.09107
0.86	991.77	322.88	0.69076	0.52486	0.095625
0.84	961.39	307.02	0.68877	0.51839	0.1004
0.82	931.37	291.55	0.68641	0.51173	0.10542
0.8	901.73	276.49	0.68359	0.50491	0.1107
0.78	872.46	261.82	0.68019	0.49788	0.11628
0.76	843.56	247.55	0.67609	0.49065	0.12219
0.74	815.03	233.67	0.67112	0.55186	0.12848
0.72	786.93	216.16	0.65139	0.61564	0.12276
0.7	759.3	199.38	0.63084	0.59927	0.11722
0.68	732.15	183.34	0.60954	0.58182	0.1119
0.66	705.45	168.05	0.58753	0.56339	0.10681
0.64	679.2	153.51	0.56485	0.54419	0.10198
0.62	653.4	139.73	0.54154	0.52403	0.097393
0.6	628.03	126.7	0.51767	0.50298	0.093071
0.58	603.08	114.42	0.4933	0.48114	0.089014
0.56	578.54	102.89	0.46851	0.45848	0.085223
0.54	554.4	92.101	0.44339	0.43518	0.081698
0.52	530.65	82.044	0.41802	0.41138	0.078435
0.5	507.27	72.706	0.39251	0.38725	0.075427
0.48	484.25	64.071	0.36694	0.36281	0.072666
0.46	461.57	56.122	0.34144	0.33822	0.070142
0.44	439.23	48.839	0.31609	0.31361	0.067843
0.42	417.2	42.2	0.29103	0.28909	0.065755
0.4	395.47	36.182	0.26636	0.26484	0.06386
0.38	374.03	30.759	0.24218	0.24099	0.062139
0.36	352.85	25.904	0.21862	0.21767	0.060569
0.34	331.94	21.589	0.19579	0.195	0.059123
0.32	311.26	17.784	0.17378	0.1731	0.057771
0.3	290.8	14.459	0.15272	0.1521	0.056478
0.28	270.55	11.583	0.13269	0.13211	0.055201
0.26	250.49	9.1241	0.1138	0.11323	0.053892
0.24	230.61	7.0502	0.096146	0.09555	0.05249
0.22	210.88	5.3287	0.079815	0.079175	0.050928
0.2	191.29	3.9268	0.064894	0.064194	0.049125
0.18	171.83	2.8111	0.051465	0.050695	0.046996
0.16	152.48	1.9477	0.039607	0.038797	0.044468
0.14	133.22	1.3011	0.029383	0.028668	0.041573
0.12	114.04	0.83028	0.020786	0.020555	0.039088
0.1	94.923	0.50675	0.013882	0.013585	0.036333
0.079433	75.318	0.40072	0.0088633	0.0088633	0.040613
0.06339	60.039	0.27389	0.0074282	0.0074282	0.044806
0.050587	47.867	0.18975	0.006479	0.006479	0.048999
0.04037	38.168	0.13294	0.0055923	0.0055923	0.053192
0.032217	30.437	0.093976	0.0047414	0.0047414	0.057385
0.02571	24.274	0.066492	0.0043135	0.0043135	0.061578
0.020517	19.36	0.047189	0.0038673	0.0038673	0.065771
0.016373	15.442	0.033717	0.0033775	0.0033775	0.069964
0.013067	12.318	0.024256	0.00278	0.00278	0.074157
0.010428	9.826	0.017328	0.00278	0.00278	0.07835
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.082543
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.086736
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.09093
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.095123
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.099316
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10351
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.1077
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.11189
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11609
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.12028
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12447
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12867
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.13286
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13705
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.14125
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14544
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14963
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15383
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15802
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.16221
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.1664
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.1706
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17479
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17898
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18318
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18737
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.19156
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19576
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19995
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20414
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20834
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.21253
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21672
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.22091
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22511
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.2293
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23349
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23769
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.24188
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24607
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.25027
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25446
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25865
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26285
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26704
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.27123
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27542
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27962
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28381
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.288
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.2922
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29639
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.30058
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30478
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30897
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31316
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31736
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32155
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32574
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32993
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33413
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33832
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34251
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34671
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.3509
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35509
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35929
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36348
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36767
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37187
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37606
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.38025
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38444
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38864
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39283
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39702
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40122
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40541
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.4096
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.4138
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41799
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42218
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42638
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43057
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43476
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43895
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44315
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44734
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45153
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45573

==> data/gibbs40_result.txt <==
2.0351e+00 1.0522e+04 5.5473e+00 8.1733e+00 3.3152e+03
2.0350e+00 1.0548e+04 5.5699e+00 8.3987e+00 3.2724e+03
2.0347e+00 1.0574e+04 5.5936e+00 8.6404e+00 3.2277e+03
2.0342e+00 1.0600e+04 5.6187e+00 8.9001e+00 3.1812e+03
2.0334e+00 1.0627e+04 5.6451e+00 9.1794e+00 3.1325e+03
2.0324e+00 1.0654e+04 5.6730e+00 9.4810e+00 3.0814e+03
2.0311e+00 1.0682e+04 5.7025e+00 9.8072e+00 3.0278e+03
2.0295e+00 1.0711e+04 5.7339e+00 1.0161e+01 2.9713e+03
2.0275e+00 1.0740e+04 5.7671e+00 1.0546e+01 2.9117e+03
2.0252e+00 1.0770e+04 5.8026e+00 1.0966e+01 2.8487e+03
2.0224e+00 1.0800e+04 5.8404e+00 1.1426e+01 2.7816e+03
2.0191e+00 1.0831e+04 5.8808e+00 1.1932e+01 2.7102e+03
2.0153e+00 1.0862e+04 5.9242e+00 1.2491e+01 2.6337e+03
2.0110e+00 1.0895e+04 5.9708e+00 1.3109e+01 2.5516e+03
2.0059e+00 1.0928e+04 6.0211e+00 1.3799e+01 2.4628e+03
2.0001e+00 1.0961e+04 6.0755e+00 1.4571e+01 2.3665e+03
1.9935e+00 1.0995e+04 6.1346e+00 1.5440e+01 2.2611e+03
1.9859e+00 1.1030e+04 6.1990e+00 1.6425e+01 2.1449e+03
1.9772e+00 1.1065e+04 6.2695e+00 1.7550e+01 2.0152e+03
1.9673e+00 1.1100e+04 6.3471e+00 1.8844e+01 1.8686e+03
1.9560e+00 1.1136e+04 6.4329e+00 2.0346e+01 1.7001e+03
1.9431e+00 1.1173e+04 6.5284e+00 2.2106e+01 1.5019e+03
1.9283e+00 1.1210e+04 6.6355e+00 2.4193e+01 1.2611e+03
1.9114e+00 1.1249e+04 6.7564e+00 2.6698e+01 1.0793e+03
1.8921e+00 1.1288e+04 6.8942e+00 2.9754e+01 1.0342e+03
1.8703e+00 1.1328e+04 7.0508e+00 3.3488e+01 9.8979e+02
1.8459e+00 1.1368e+04 7.2282e+00 3.8070e+01 9.4351e+02
1.8186e+00 1.1410e+04 7.4314e+00 4.3794e+01 8.9653e+02
1.7879e+00 1.1452e+04 7.6664e+00 5.1076e+01 8.4844e+02
1.7531e+00 1.1494e+04 7.9412e+00 6.0542e+01 7.9962e+02
1.7136e+00 1.1535e+04 8.2672e+00 7.3159e+01 7.5052e+02
1.6684e+00 1.1577e+04 8.6600e+00 9.0495e+01 7.0234e+02
1.6214e+00 1.1613e+04 9.0939e+00 1.1252e+02 6.6316e+02
1.5728e+00 1.1646e+04 9.5733e+00 1.4063e+02 6.4168e+02
1.5229e+00 1.1673e+04 1.0104e+01 1.7662e+02 6.3796e+02
1.4718e+00 1.1696e+04 1.0690e+01 2.2290e+02 6.4119e+02
1.4199e+00 1.1715e+04 1.1340e+01 2.8263e+02 6.4690e+02
1.3674e+00 1.1729e+04 1.2060e+01 3.5997e+02 6.5382e+02
1.3144e+00 1.1742e+04 1.2858e+01 4.6050e+02 6.6153e+02
1.2612e+00 1.1751e+04 1.3745e+01 5.9161e+02 6.6984e+02
1.2081e+00 1.1759e+04 1.4729e+01 7.6317e+02 6.7866e+02
1.1552e+00 1.1765e+04 1.5824e+01 9.8837e+02 6.8792e+02
1.1028e+00 1.1770e+04 1.7042e+01 1.2849e+03 6.9759e+02
1.0510e+00 1.1775e+04 1.8399e+01 1.6765e+03 7.0766e+02
1.0000e+00 1.1779e+04 1.9911e+01 2.1951e+03 7.1810e+02


==> data/gibbs45.dat <==
2.	3296.8	1505.5	0.60247	0.28622	0.00014318
1.98	3248.9	1491.4	0.6083	0.30071	0.00018599
1.96	3201.1	1476.7	0.61402	0.31473	0.00023821
1.94	3153.4	1461.4	0.6196	0.32886	0.00030127
1.92	3105.9	1445.5	0.62503	0.34314	0.00037675
1.9	3058.6	1428.9	0.6303	0.35749	0.00046622
1.88	3011.5	1411.6	0.6354	0.37237	0.00057139
1.86	2964.5	1393.7	0.6403	0.3876	0.000694
1.84	2917.7	1375.3	0.64501	0.40259	0.00083589
1.82	2871.2	1356.2	0.64951	0.41718	0.00099889
1.8	2824.8	1336.5	0.65379	0.43152	0.0011849
1.78	2778.7	1316.3	0.65785	0.44579	0.0013957
1.76	2732.8	1295.5	0.66168	0.45964	0.0016332
1.74	2687.2	1274.3	0.66527	0.47238	0.0018991
1.72	2641.8	1252.6	0.66863	0.48453	0.0021952
1.7	2596.6	1230.4	0.67175	0.49619	0.0025232
1.68	2551.7	1207.9	0.67463	0.50733	0.0028845
1.66	2507.1	1185.	0.67727	0.51773	0.0032986
1.64	2462.7	1161.8	0.67972	0.52764	0.00383
1.62	2418.7	1138.4	0.68195	0.53664	0.0044516
1.6	2374.9	1114.7	0.68396	0.54535	0.0051582
1.58	2331.4	1090.8	0.68577	0.55354	0.0059461
1.56	2288.3	1066.7	0.68736	0.56087	0.0068161
1.54	2245.4	1042.6	0.68875	0.56812	0.0077668
1.52	2202.9	1018.3	0.68994	0.57412	0.0087992
1.5	2160.7	993.88	0.69093	0.58039	0.0099127
1.48	2118.8	969.46	0.69173	0.58518	0.011107
1.46	2077.2	945.03	0.69234	0.59028	0.012383
1.44	2036.	920.61	0.69276	0.59428	0.01374
1.42	1995.1	896.22	0.69301	0.59815	0.015177
1.4	1954.5	871.9	0.69307	0.60131	0.016694
1.38	1914.3	847.67	0.69296	0.60408	0.01829
1.36	1874.5	823.55	0.69268	0.60637	0.019963
1.34	1835.	799.56	0.69224	0.60816	0.021714
1.32	1795.8	775.73	0.69163	0.60956	0.023541
1.3	1757.	752.07	0.69087	0.61046	0.025443
1.28	1718.6	728.6	0.68994	0.61096	0.027418
1.26	1680.6	705.35	0.68887	0.61108	0.029466
1.24	1642.9	682.33	0.68764	0.61068	0.031586
1.22	1605.6	659.55	0.68626	0.61002	0.033775
1.2	1568.6	637.03	0.68474	0.60879	0.036034
1.18	1532.	614.79	0.68307	0.6073	0.03836
1.16	1495.8	592.84	0.68126	0.60532	0.040755
1.14	1460.	571.2	0.67931	0.60296	0.043216
1.12	1424.6	549.87	0.67721	0.60026	0.045744
1.1	1389.5	528.88	0.67498	0.597	0.048338
1.08	1354.8	508.22	0.67261	0.59365	0.051
1.06	1320.5	487.92	0.6701	0.58939	0.053729
1.04	1286.6	467.99	0.66745	0.58547	0.056529
1.02	1253.	448.43	0.66466	0.58027	0.0594
1.	1219.8	429.26	0.66173	0.5755	0.062347
0.98	1187.	410.49	0.65865	0.56954	0.065372
0.96	1154.6	392.12	0.65543	0.56372	0.068482
0.94	1122.6	374.17	0.65206	0.55708	0.071683
0.92	1090.9	356.64	0.64852	0.55012	0.074982
0.9	1059.7	339.55	0.64482	0.54276	0.07839
0.88	1028.8	322.89	0.64093	0.53461	0.081916
0.86	998.22	306.69	0.63686	0.52665	0.085576
0.84	968.06	290.95	0.63257	0.51711	0.089384
0.82	938.27	275.67	0.62805	0.50861	0.093361
0.8	908.84	260.86	0.62327	0.49778	0.097528
0.78	879.78	246.53	0.61819	0.48832	0.10191
0.76	851.08	232.68	0.61278	0.47659	0.10654
0.74	822.74	219.33	0.60698	0.46567	0.11145
0.72	794.75	206.47	0.60074	0.45333	0.11668
0.7	767.12	194.11	0.59399	0.44088	0.12227
0.68	739.83	182.26	0.58665	0.4279	0.1283
0.66	712.88	170.91	0.57862	0.41406	0.13479
0.64	686.26	160.06	0.56983	0.40073	0.14185
0.62	659.98	148.96	0.55776	0.51679	0.14619
0.6	634.1	135.79	0.53658	0.50018	0.13936
0.58	608.65	123.28	0.51465	0.4825	0.1327
0.56	583.62	111.44	0.49199	0.46387	0.12626
0.54	559.	100.26	0.46867	0.44436	0.12004
0.52	534.78	89.743	0.44474	0.42385	0.11406
0.5	510.96	79.897	0.42029	0.40248	0.10835
0.48	487.51	70.716	0.3954	0.38037	0.1029
0.46	464.43	62.196	0.37018	0.35772	0.097742
0.44	441.71	54.33	0.34474	0.3345	0.092861
0.42	419.34	47.108	0.31922	0.31088	0.088262
0.4	397.29	40.516	0.29374	0.28701	0.083941
0.38	375.55	34.539	0.26846	0.26302	0.079886
0.36	354.11	29.156	0.24351	0.23912	0.076086
0.34	332.96	24.348	0.21905	0.21551	0.072519
0.32	312.07	20.088	0.19523	0.19238	0.069161
0.3	291.43	16.351	0.17221	0.16988	0.065978
0.28	271.03	13.107	0.15013	0.14819	0.062934
0.26	250.84	10.325	0.12915	0.12748	0.059983
0.24	230.84	7.9736	0.10939	0.10792	0.057071
0.22	211.03	6.0181	0.091004	0.089665	0.054135
0.2	191.37	4.4233	0.074112	0.07286	0.051101
0.18	171.86	3.1529	0.058834	0.057635	0.047896
0.16	152.48	2.169	0.045276	0.044154	0.044468
0.14	133.2	1.432	0.033523	0.032664	0.040907
0.12	114.01	0.89624	0.023576	0.023262	0.038074
0.1	94.89	0.53162	0.015558	0.015213	0.035025
0.079433	75.318	0.40072	0.0088633	0.0088633	0.039317
0.06339	60.039	0.27389	0.0074282	0.0074282	0.043523
0.050587	47.867	0.18975	0.006479	0.006479	0.047729
0.04037	38.168	0.13294	0.0055923	0.0055923	0.051935
0.032217	30.437	0.093976	0.0047414	0.0047414	0.056141
0.02571	24.274	0.066492	0.0043135	0.0043135	0.060347
0.020517	19.36	0.047189	0.0038673	0.0038673	0.064553
0.016373	15.442	0.033717	0.0033775	0.0033775	0.068758
0.013067	12.318	0.024256	0.00278	0.00278	0.072964
0.010428	9.826	0.017328	0.00278	0.00278	0.07717
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.081376
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.085582
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.089788
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.093994
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.0982
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10241
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10661
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.11082
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11502
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11923
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12344
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12764
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.13185
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13605
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.14026
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14446
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14867
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15288
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15708
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.16129
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16549
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.1697
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17391
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17811
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18232
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18652
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.19073
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19494
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19914
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20335
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20755
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.21176
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21596
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.22017
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22438
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22858
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23279
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23699
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.2412
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24541
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24961
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25382
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25802
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26223
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26644
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.27064
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27485
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27905
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28326
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28746
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29167
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29588
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.30008
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30429
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30849
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.3127
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31691
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32111
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32532
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32952
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33373
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33794
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34214
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34635
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.35055
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35476
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35896
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36317
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36738
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37158
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37579
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37999
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.3842
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38841
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39261
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39682
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40102
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40523
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40944
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41364
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41785
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42205
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42626
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43047
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43467
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43888
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44308
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44729
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45149
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.4557

==> data/gibbs45_result.txt <==
2.0229e+00 1.0707e+04 5.6776e+00 9.6361e+00 3.7767e+03
2.0228e+00 1.0735e+04 5.7025e+00 9.9122e+00 3.7457e+03
2.0226e+00 1.0763e+04 5.7286e+00 1.0208e+01 3.7137e+03
2.0221e+00 1.0792e+04 5.7561e+00 1.0524e+01 3.6804e+03
2.0215e+00 1.0821e+04 5.7851e+00 1.0864e+01 3.6457e+03
2.0206e+00 1.0851e+04 5.8155e+00 1.1230e+01 3.6096e+03
2.0195e+00 1.0882e+04 5.8477e+00 1.1624e+01 3.5719e+03
2.0182e+00 1.0914e+04 5.8817e+00 1.2051e+01 3.5324e+03
2.0165e+00 1.0946e+04 5.9177e+00 1.2514e+01 3.4910e+03
2.0146e+00 1.0979e+04 5.9559e+00 1.3017e+01 3.4475e+03
2.0122e+00 1.1013e+04 5.9965e+00 1.3566e+01 3.4017e+03
2.0095e+00 1.1047e+04 6.0397e+00 1.4166e+01 3.3533e+03
2.0063e+00 1.1083e+04 6.0857e+00 1.4826e+01 3.3020e+03
2.0027e+00 1.1119e+04 6.1350e+00 1.5553e+01 3.2475e+03
1.9985e+00 1.1156e+04 6.1879e+00 1.6358e+01 3.1893e+03
1.9937e+00 1.1194e+04 6.2447e+00 1.7253e+01 3.1270e+03
1.9882e+00 1.1232e+04 6.3060e+00 1.8253e+01 3.0600e+03
1.9820e+00 1.1272e+04 6.3723e+00 1.9378e+01 2.9876e+03
1.9749e+00 1.1312e+04 6.4443e+00 2.0648e+01 2.9090e+03
1.9668e+00 1.1353e+04 6.5229e+00 2.2095e+01 2.8230e+03
1.9575e+00 1.1394e+04 6.6090e+00 2.3755e+01 2.7282e+03
1.9469e+00 1.1437e+04 6.7038e+00 2.5673e+01 2.6229e+03
1.9349e+00 1.1481e+04 6.8088e+00 2.7914e+01 2.5046e+03
1.9210e+00 1.1525e+04 6.9259e+00 3.0558e+01 2.3702e+03
1.9051e+00 1.1570e+04 7.0575e+00 3.3718e+01 2.2150e+03
1.8867e+00 1.1615e+04 7.2067e+00 3.7552e+01 2.0322e+03
1.8654e+00 1.1661e+04 7.3777e+00 4.2282e+01 1.8114e+03
1.8404e+00 1.1706e+04 7.5762e+00 4.8241e+01 1.5435e+03
1.8112e+00 1.1751e+04 7.8102e+00 5.5944e+01 1.3426e+03
1.7766e+00 1.1796e+04 8.0912e+00 6.6197e+01 1.2775e+03
1.7364e+00 1.1841e+04 8.4300e+00 8.0098e+01 1.2196e+03
1.6902e+00 1.1885e+04 8.8393e+00 9.9262e+01 1.1590e+03
1.6420e+00 1.1924e+04 9.2924e+00 1.2371e+02 1.1031e+03
1.5921e+00 1.1958e+04 9.7944e+00 1.5503e+02 1.0516e+03
1.5407e+00 1.1986e+04 1.0351e+01 1.9531e+02 1.0046e+03
1.4881e+00 1.2010e+04 1.0968e+01 2.4734e+02 9.6216e+02
1.4344e+00 1.2028e+04 1.1653e+01 3.1481e+02 9.2458e+02
1.3801e+00 1.2044e+04 1.2414e+01 4.0263e+02 8.9194e+02
1.3252e+00 1.2056e+04 1.3260e+01 5.1738e+02 8.6419e+02
1.2702e+00 1.2066e+04 1.4202e+01 6.6787e+02 8.4118e+02
1.2152e+00 1.2073e+04 1.5251e+01 8.6591e+02 8.2266e+02
1.1604e+00 1.2079e+04 1.6421e+01 1.1274e+03 8.0833e+02
1.1062e+00 1.2083e+04 1.7726e+01 1.4739e+03 7.9774e+02
1.0526e+00 1.2087e+04 1.9184e+01 1.9343e+03 7.9038e+02
1.0000e+00 1.2089e+04 2.0813e+01 2.5480e+03 7.8569e+02


==> data/gibbs50.dat <==
2.	3296.9	1505.	0.60226	0.2879	0.00014359
1.98	3248.9	1490.9	0.60805	0.30258	0.00018655
1.96	3201.1	1476.1	0.61371	0.31678	0.00023897
1.94	3153.5	1460.7	0.61924	0.33109	0.00030227
1.92	3106.	1444.7	0.62461	0.34554	0.00037802
1.9	3058.7	1427.9	0.6298	0.36007	0.00046781
1.88	3011.5	1410.6	0.63482	0.37513	0.00057333
1.86	2964.6	1392.6	0.63963	0.39054	0.00069633
1.84	2917.8	1373.9	0.64425	0.4057	0.0008386
1.82	2871.3	1354.7	0.64864	0.42045	0.001002
1.8	2824.9	1334.9	0.65281	0.43494	0.0011883
1.78	2778.8	1314.5	0.65675	0.44934	0.0013994
1.76	2733.	1293.6	0.66045	0.46333	0.0016371
1.74	2687.3	1272.2	0.6639	0.47617	0.001903
1.72	2641.9	1250.3	0.66711	0.48841	0.0021989
1.7	2596.8	1228.	0.67007	0.50015	0.0025264
1.68	2552.	1205.3	0.67279	0.51136	0.0028869
1.66	2507.4	1182.3	0.67526	0.52157	0.0033001
1.64	2463.	1158.9	0.67751	0.53193	0.0038288
1.62	2419.	1135.3	0.67955	0.54114	0.0044478
1.6	2375.3	1111.4	0.68136	0.54947	0.0051492
1.58	2331.9	1087.4	0.68295	0.55767	0.0059308
1.56	2288.7	1063.2	0.68432	0.56576	0.0067926
1.54	2245.9	1038.8	0.68547	0.57235	0.0077336
1.52	2203.4	1014.3	0.68641	0.57846	0.0087533
1.5	2161.2	989.81	0.68714	0.58478	0.0098518
1.48	2119.4	965.22	0.68766	0.59006	0.011029
1.46	2077.9	940.63	0.68798	0.59464	0.012284
1.44	2036.7	916.05	0.6881	0.59896	0.013616
1.42	1995.8	891.51	0.68803	0.60295	0.015025
1.4	1955.4	867.03	0.68776	0.60602	0.016509
1.38	1915.2	842.65	0.6873	0.60868	0.018067
1.36	1875.4	818.37	0.68665	0.61116	0.019698
1.34	1836.	794.23	0.68582	0.61298	0.021402
1.32	1796.9	770.25	0.68481	0.61432	0.023174
1.3	1758.2	746.45	0.68362	0.61531	0.025015
1.28	1719.8	722.84	0.68225	0.61588	0.026923
1.26	1681.9	699.44	0.68071	0.61596	0.028896
1.24	1644.2	676.28	0.67899	0.61566	0.030931
1.22	1607.	653.36	0.67709	0.61493	0.033028
1.2	1570.1	630.71	0.67503	0.61382	0.035185
1.18	1533.6	608.34	0.67279	0.61233	0.037399
1.16	1497.5	586.26	0.67038	0.61039	0.039669
1.14	1461.8	564.48	0.6678	0.60798	0.041994
1.12	1426.4	543.03	0.66505	0.60533	0.044373
1.1	1391.5	521.91	0.66212	0.6023	0.046804
1.08	1356.9	501.14	0.65903	0.59858	0.049288
1.06	1322.6	480.72	0.65576	0.59467	0.051824
1.04	1288.8	460.67	0.65232	0.59043	0.054413
1.02	1255.3	441.	0.6487	0.58555	0.057055
1.	1222.3	421.72	0.64491	0.5801	0.059753
0.98	1189.6	402.85	0.64094	0.57461	0.062509
0.96	1157.3	384.38	0.63678	0.56866	0.065326
0.94	1125.4	366.33	0.63245	0.56163	0.068209
0.92	1093.8	348.72	0.62792	0.55461	0.071166
0.9	1062.6	331.55	0.62321	0.54724	0.074203
0.88	1031.8	314.83	0.61829	0.53887	0.077328
0.86	1001.4	298.57	0.61318	0.52977	0.080557
0.84	971.37	282.78	0.60785	0.5208	0.0839
0.82	941.7	267.47	0.60231	0.51121	0.087374
0.8	912.39	252.65	0.59653	0.49992	0.091001
0.78	883.45	238.33	0.59051	0.48895	0.094803
0.76	854.86	224.52	0.58424	0.47755	0.098807
0.74	826.63	211.23	0.57768	0.46458	0.10304
0.72	798.76	198.46	0.57083	0.45071	0.10756
0.7	771.23	186.23	0.56365	0.43733	0.11238
0.68	744.05	174.54	0.55612	0.42318	0.11757
0.66	717.19	163.4	0.54819	0.40664	0.12318
0.64	690.67	152.81	0.53983	0.39118	0.12927
0.62	664.48	142.77	0.53099	0.37549	0.13592
0.6	638.59	133.29	0.52161	0.35789	0.14322
0.58	613.02	124.36	0.51166	0.33987	0.15125
0.56	587.74	115.97	0.50106	0.32317	0.16013
0.54	562.79	105.41	0.48174	0.43962	0.15532
0.52	538.24	94.828	0.45982	0.42227	0.14737
0.5	514.09	84.847	0.43715	0.40407	0.13958
0.48	490.32	75.472	0.41378	0.38486	0.13198
0.46	466.93	66.704	0.38978	0.36475	0.1246
0.44	443.91	58.545	0.36525	0.34382	0.11747
0.42	421.25	50.994	0.34028	0.32224	0.11061
0.4	398.93	44.049	0.31501	0.29997	0.10404
0.38	376.95	37.704	0.28958	0.27718	0.097764
0.36	355.28	31.948	0.26416	0.25405	0.091795
0.34	333.92	26.77	0.23891	0.23068	0.086128
0.32	312.84	22.154	0.21402	0.20735	0.080757
0.3	292.04	18.08	0.18969	0.1843	0.075663
0.28	271.49	14.524	0.16611	0.16177	0.070819
0.26	251.17	11.461	0.14347	0.13995	0.06619
0.24	231.08	8.8592	0.12196	0.11907	0.06173
0.22	211.18	6.6877	0.10179	0.099366	0.057387
0.2	191.46	4.9111	0.083115	0.081047	0.053098
0.18	171.9	3.4919	0.066112	0.064325	0.048802
0.16	152.48	2.3903	0.050928	0.049403	0.04447
0.14	133.17	1.5637	0.03768	0.036591	0.040248
0.12	113.97	0.96279	0.026389	0.02598	0.03707
0.1	94.856	0.55678	0.017253	0.016858	0.033735
0.079433	75.318	0.40072	0.0088633	0.0088633	0.038041
0.06339	60.039	0.27389	0.0074282	0.0074282	0.042259
0.050587	47.867	0.18975	0.006479	0.006479	0.046478
0.04037	38.168	0.13294	0.0055923	0.0055923	0.050696
0.032217	30.437	0.093976	0.0047414	0.0047414	0.054915
0.02571	24.274	0.066492	0.0043135	0.0043135	0.059133
0.020517	19.36	0.047189	0.0038673	0.0038673	0.063352
0.016373	15.442	0.033717	0.0033775	0.0033775	0.06757
0.013067	12.318	0.024256	0.00278	0.00278	0.071789
0.010428	9.826	0.017328	0.00278	0.00278	0.076008
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.080226
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.084445
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.088663
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.092882
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.0971
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10132
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10554
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10976
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11397
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11819
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12241
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12663
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.13085
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13507
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13929
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.1435
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14772
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15194
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15616
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.16038
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.1646
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16882
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17303
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17725
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18147
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18569
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.18991
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19413
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19834
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20256
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20678
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.211
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21522
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21944
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22366
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22787
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23209
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23631
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.24053
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24475
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24897
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25319
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.2574
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26162
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26584
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.27006
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27428
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.2785
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28272
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28693
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29115
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29537
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.29959
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30381
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30803
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31224
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31646
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32068
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.3249
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32912
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33334
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33756
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34177
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34599
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.35021
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35443
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35865
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36287
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36709
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.3713
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37552
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37974
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38396
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38818
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.3924
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39662
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40083
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40505
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40927
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41349
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41771
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42193
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42615
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43036
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43458
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.4388
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44302
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44724
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45146
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45567

==> data/gibbs50_result.txt <==
2.0103e+00 1.0805e+04 5.7498e+00 1.0543e+01 4.2254e+03
2.0102e+00 1.0835e+04 5.7764e+00 1.0854e+01 4.1996e+03
2.0100e+00 1.0865e+04 5.8042e+00 1.1188e+01 4.1728e+03
2.0096e+00 1.0895e+04 5.8335e+00 1.1545e+01 4.1450e+03
2.0090e+00 1.0927e+04 5.8643e+00 1.1928e+01 4.1162e+03
2.0083e+00 1.0959e+04 5.8967e+00 1.2341e+01 4.0863e+03
2.0073e+00 1.0992e+04 5.9308e+00 1.2786e+01 4.0550e+03
2.0060e+00 1.1026e+04 5.9669e+00 1.3267e+01 4.0225e+03
2.0045e+00 1.1061e+04 6.0051e+00 1.3788e+01 3.9884e+03
2.0027e+00 1.1096e+04 6.0455e+00 1.4355e+01 3.9527e+03
2.0006e+00 1.1133e+04 6.0884e+00 1.4972e+01 3.9152e+03
1.9982e+00 1.1170e+04 6.1340e+00 1.5647e+01 3.8757e+03
1.9953e+00 1.1209e+04 6.1825e+00 1.6387e+01 3.8340e+03
1.9920e+00 1.1248e+04 6.2344e+00 1.7202e+01 3.7899e+03
1.9883e+00 1.1289e+04 6.2899e+00 1.8103e+01 3.7429e+03
1.9840e+00 1.1330e+04 6.3495e+00 1.9103e+01 3.6929e+03
1.9791e+00 1.1373e+04 6.4136e+00 2.0219e+01 3.6394e+03
1.9735e+00 1.1417e+04 6.4828e+00 2.1469e+01 3.5818e+03
1.9671e+00 1.1461e+04 6.5577e+00 2.2878e+01 3.5195e+03
1.9599e+00 1.1507e+04 6.6391e+00 2.4477e+01 3.4519e+03
1.9518e+00 1.1555e+04 6.7279e+00 2.6302e+01 3.3780e+03
1.9424e+00 1.1603e+04 6.8253e+00 2.8402e+01 3.2968e+03
1.9318e+00 1.1653e+04 6.9326e+00 3.0839e+01 3.2066e+03
1.9197e+00 1.1704e+04 7.0516e+00 3.3696e+01 3.1057e+03
1.9058e+00 1.1757e+04 7.1844e+00 3.7082e+01 2.9915e+03
1.8898e+00 1.1810e+04 7.3337e+00 4.1147e+01 2.8605e+03
1.8712e+00 1.1864e+04 7.5033e+00 4.6105e+01 2.7079e+03
1.8496e+00 1.1918e+04 7.6980e+00 5.2260e+01 2.5264e+03
1.8242e+00 1.1972e+04 7.9247e+00 6.0076e+01 2.3047e+03
1.7940e+00 1.2026e+04 8.1932e+00 7.0280e+01 2.0247e+03
1.7576e+00 1.2078e+04 8.5186e+00 8.4086e+01 1.6879e+03
1.7131e+00 1.2128e+04 8.9251e+00 1.0369e+02 1.5419e+03
1.6643e+00 1.2172e+04 9.3911e+00 1.2957e+02 1.4743e+03
1.6133e+00 1.2210e+04 9.9105e+00 1.6301e+02 1.4110e+03
1.5605e+00 1.2241e+04 1.0488e+01 2.0627e+02 1.3518e+03
1.5063e+00 1.2267e+04 1.1131e+01 2.6249e+02 1.2967e+03
1.4509e+00 1.2289e+04 1.1847e+01 3.3589e+02 1.2457e+03
1.3947e+00 1.2307e+04 1.2645e+01 4.3212e+02 1.1988e+03
1.3379e+00 1.2321e+04 1.3535e+01 5.5879e+02 1.1558e+03
1.2807e+00 1.2332e+04 1.4530e+01 7.2621e+02 1.1168e+03
1.2236e+00 1.2340e+04 1.5642e+01 9.4833e+02 1.0814e+03
1.1667e+00 1.2346e+04 1.6886e+01 1.2441e+03 1.0496e+03
1.1103e+00 1.2350e+04 1.8280e+01 1.6394e+03 1.0211e+03
1.0547e+00 1.2353e+04 1.9843e+01 2.1696e+03 9.9552e+02
1.0000e+00 1.2355e+04 2.1597e+01 2.8828e+03 9.7272e+02


==> data/gibbs55.dat <==
2.	3296.9	1504.7	0.60213	0.28896	0.00014384
1.98	3248.9	1490.6	0.60789	0.30377	0.0001869
1.96	3201.1	1475.8	0.61352	0.31807	0.00023944
1.94	3153.5	1460.3	0.61901	0.3325	0.00030289
1.92	3106.	1444.1	0.62434	0.34706	0.00037881
1.9	3058.7	1427.3	0.62949	0.36169	0.0004688
1.88	3011.6	1409.9	0.63445	0.37686	0.00057454
1.86	2964.6	1391.8	0.63921	0.39237	0.00069776
1.84	2917.9	1373.1	0.64377	0.40764	0.00084027
1.82	2871.3	1353.8	0.6481	0.42248	0.0010039
1.8	2825.	1333.9	0.6522	0.43706	0.0011904
1.78	2778.9	1313.4	0.65606	0.45154	0.0014017
1.76	2733.1	1292.4	0.65968	0.4656	0.0016394
1.74	2687.4	1270.9	0.66305	0.4785	0.0019053
1.72	2642.1	1248.9	0.66617	0.49079	0.002201
1.7	2597.	1226.5	0.66903	0.50257	0.0025281
1.68	2552.1	1203.7	0.67164	0.51381	0.002888
1.66	2507.5	1180.5	0.67401	0.52417	0.0033005
1.64	2463.2	1157.1	0.67616	0.53389	0.0038276
1.62	2419.2	1133.4	0.67807	0.54354	0.0044436
1.6	2375.5	1109.4	0.67976	0.5526	0.0051421
1.58	2332.1	1085.3	0.68122	0.56074	0.00592
1.56	2289.	1061.	0.68246	0.56804	0.0067763
1.54	2246.2	1036.5	0.68347	0.57496	0.0077106
1.52	2203.7	1011.9	0.68426	0.58123	0.0087224
1.5	2161.6	987.31	0.68484	0.587	0.0098112
1.48	2119.8	962.64	0.6852	0.59256	0.010977
1.46	2078.3	937.95	0.68535	0.59754	0.012218
1.44	2037.1	913.28	0.6853	0.60191	0.013535
1.42	1996.3	888.64	0.68504	0.60552	0.014926
1.4	1955.9	864.08	0.68458	0.60871	0.016389
1.38	1915.8	839.61	0.68392	0.61144	0.017924
1.36	1876.	815.25	0.68306	0.61367	0.019529
1.34	1836.6	791.03	0.68202	0.6156	0.021201
1.32	1797.6	766.97	0.68078	0.61708	0.022941
1.3	1758.9	743.08	0.67935	0.6181	0.024744
1.28	1720.6	719.39	0.67773	0.61861	0.02661
1.26	1682.6	695.92	0.67592	0.6187	0.028537
1.24	1645.1	672.68	0.67393	0.61839	0.030521
1.22	1607.9	649.69	0.67175	0.61769	0.032561
1.2	1571.1	626.97	0.66939	0.61659	0.034655
1.18	1534.6	604.52	0.66684	0.61508	0.0368
1.16	1498.5	582.37	0.66411	0.61314	0.038996
1.14	1462.9	560.53	0.66119	0.61082	0.041239
1.12	1427.6	539.01	0.65808	0.60813	0.043528
1.1	1392.6	517.82	0.65479	0.60504	0.045863
1.08	1358.1	496.98	0.6513	0.60156	0.04824
1.06	1323.9	476.5	0.64763	0.5977	0.050661
1.04	1290.1	456.38	0.64377	0.59328	0.053124
1.02	1256.7	436.65	0.63971	0.58841	0.055631
1.	1223.7	417.31	0.63546	0.58307	0.058182
0.98	1191.1	398.37	0.63101	0.57751	0.060778
0.96	1158.9	379.84	0.62636	0.57145	0.063423
0.94	1127.	361.73	0.62151	0.56491	0.066121
0.92	1095.5	344.06	0.61646	0.55797	0.068876
0.9	1064.4	326.83	0.61119	0.55028	0.071694
0.88	1033.7	310.05	0.60571	0.54189	0.074585
0.86	1003.3	293.73	0.60002	0.53289	0.07756
0.84	973.35	277.89	0.59411	0.52357	0.080629
0.82	943.74	262.52	0.58797	0.51378	0.083808
0.8	914.5	247.65	0.5816	0.50319	0.087115
0.78	885.63	233.29	0.57499	0.4921	0.090573
0.76	857.12	219.44	0.56813	0.48013	0.094205
0.74	828.97	206.12	0.56103	0.46683	0.098042
0.72	801.17	193.33	0.55367	0.45265	0.10212
0.7	773.72	181.09	0.54605	0.43783	0.10648
0.68	746.61	169.41	0.53815	0.42294	0.11117
0.66	719.83	158.29	0.52996	0.407	0.11624
0.64	693.39	147.75	0.52147	0.39041	0.12175
0.62	667.26	137.79	0.51267	0.37344	0.12777
0.6	641.44	128.41	0.50355	0.35456	0.13438
0.58	615.93	119.61	0.49408	0.33502	0.14167
0.56	590.71	111.4	0.48424	0.31511	0.14975
0.54	565.78	103.75	0.47402	0.29659	0.15872
0.52	541.12	96.651	0.46339	0.27818	0.16871
0.5	516.74	88.149	0.44665	0.3986	0.16793
0.48	492.73	78.78	0.42504	0.38187	0.15878
0.46	469.11	69.964	0.40264	0.36432	0.14971
0.44	445.85	61.707	0.37948	0.3458	0.14079
0.42	422.96	54.011	0.35563	0.32638	0.13205
0.4	400.43	46.88	0.3312	0.30611	0.12354
0.38	378.23	40.315	0.3063	0.28514	0.11529
0.36	356.36	34.315	0.28107	0.26344	0.10734
0.34	334.82	28.877	0.25569	0.24119	0.099695
0.32	313.57	23.993	0.23036	0.21858	0.092388
0.3	292.62	19.652	0.20527	0.19576	0.085419
0.28	271.93	15.837	0.18067	0.17303	0.078785
0.26	251.5	12.531	0.1568	0.15068	0.072472
0.24	231.3	9.7068	0.13388	0.12902	0.066449
0.22	211.32	7.3374	0.11217	0.10829	0.060679
0.2	191.54	5.39	0.091903	0.088779	0.055114
0.18	171.93	3.8281	0.0733	0.070784	0.049713
0.16	152.48	2.6117	0.056564	0.054593	0.044471
0.14	133.15	1.6962	0.041854	0.040638	0.03959
0.12	113.94	1.0299	0.029224	0.028709	0.036076
0.1	94.822	0.58221	0.018967	0.01852	0.032466
0.079433	75.318	0.40072	0.0088633	0.0088633	0.036784
0.06339	60.039	0.27389	0.0074282	0.0074282	0.041015
0.050587	47.867	0.18975	0.006479	0.006479	0.045246
0.04037	38.168	0.13294	0.0055923	0.0055923	0.049477
0.032217	30.437	0.093976	0.0047414	0.0047414	0.053708
0.02571	24.274	0.066492	0.0043135	0.0043135	0.057939
0.020517	19.36	0.047189	0.0038673	0.0038673	0.06217
0.016373	15.442	0.033717	0.0033775	0.0033775	0.066401
0.013067	12.318	0.024256	0.00278	0.00278	0.070632
0.010428	9.826	0.017328	0.00278	0.00278	0.074863
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.079094
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.083325
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.087556
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.091787
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.096018
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10025
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10448
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10871
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11294
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11717
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.1214
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12563
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.12987
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.1341
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13833
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14256
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14679
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15102
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15525
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.15948
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16371
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16794
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17217
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17641
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18064
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18487
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.1891
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19333
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19756
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20179
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20602
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.21025
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21448
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21872
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22295
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22718
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23141
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23564
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23987
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.2441
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24833
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25256
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25679
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26103
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26526
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26949
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27372
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27795
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28218
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28641
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29064
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29487
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.2991
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30333
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30757
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.3118
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31603
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32026
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32449
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32872
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33295
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33718
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34141
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34564
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.34988
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35411
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35834
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36257
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.3668
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37103
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37526
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37949
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38372
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38795
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39218
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39642
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40065
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40488
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40911
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41334
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41757
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.4218
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42603
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43026
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43449
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43873
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44296
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44719
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45142
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45565

==> data/gibbs55_result.txt <==
1.9990e+00 1.0868e+04 5.7974e+00 1.1183e+01 4.6224e+03
1.9989e+00 1.0899e+04 5.8252e+00 1.1523e+01 4.5990e+03
1.9987e+00 1.0930e+04 5.8545e+00 1.1886e+01 4.5749e+03
1.9983e+00 1.0962e+04 5.8852e+00 1.2276e+01 4.5500e+03
1.9977e+00 1.0995e+04 5.9174e+00 1.2695e+01 4.5242e+03
1.9969e+00 1.1029e+04 5.9514e+00 1.3146e+01 4.4973e+03
1.9959e+00 1.1064e+04 5.9873e+00 1.3633e+01 4.4694e+03
1.9947e+00 1.1100e+04 6.0251e+00 1.4159e+01 4.4403e+03
1.9933e+00 1.1136e+04 6.0651e+00 1.4729e+01 4.4099e+03
1.9915e+00 1.1174e+04 6.1075e+00 1.5349e+01 4.3781e+03
1.9895e+00 1.1213e+04 6.1525e+00 1.6025e+01 4.3448e+03
1.9871e+00 1.1253e+04 6.2003e+00 1.6765e+01 4.3097e+03
1.9844e+00 1.1294e+04 6.2512e+00 1.7576e+01 4.2727e+03
1.9812e+00 1.1336e+04 6.3055e+00 1.8469e+01 4.2337e+03
1.9776e+00 1.1379e+04 6.3636e+00 1.9457e+01 4.1922e+03
1.9735e+00 1.1424e+04 6.4259e+00 2.0552e+01 4.1481e+03
1.9689e+00 1.1470e+04 6.4929e+00 2.1775e+01 4.1010e+03
1.9636e+00 1.1517e+04 6.5652e+00 2.3144e+01 4.0504e+03
1.9577e+00 1.1565e+04 6.6433e+00 2.4688e+01 3.9958e+03
1.9509e+00 1.1615e+04 6.7282e+00 2.6436e+01 3.9368e+03
1.9432e+00 1.1667e+04 6.8206e+00 2.8431e+01 3.8724e+03
1.9346e+00 1.1721e+04 6.9217e+00 3.0723e+01 3.8018e+03
1.9247e+00 1.1776e+04 7.0329e+00 3.3377e+01 3.7239e+03
1.9135e+00 1.1833e+04 7.1559e+00 3.6481e+01 3.6369e+03
1.9007e+00 1.1892e+04 7.2927e+00 4.0149e+01 3.5391e+03
1.8860e+00 1.1952e+04 7.4459e+00 4.4533e+01 3.4278e+03
1.8691e+00 1.2014e+04 7.6190e+00 4.9851e+01 3.2994e+03
1.8494e+00 1.2077e+04 7.8166e+00 5.6407e+01 3.1485e+03
1.8264e+00 1.2140e+04 8.0449e+00 6.4658e+01 2.9677e+03
1.7992e+00 1.2204e+04 8.3129e+00 7.5305e+01 2.7447e+03
1.7664e+00 1.2267e+04 8.6339e+00 8.9494e+01 2.4595e+03
1.7263e+00 1.2328e+04 9.0291e+00 1.0924e+02 2.0842e+03
1.6815e+00 1.2380e+04 9.4786e+00 1.3494e+02 1.7981e+03
1.6314e+00 1.2423e+04 1.0000e+01 1.6938e+02 1.7102e+03
1.5777e+00 1.2459e+04 1.0595e+01 2.1512e+02 1.6406e+03
1.5223e+00 1.2489e+04 1.1260e+01 2.7498e+02 1.5743e+03
1.4656e+00 1.2514e+04 1.2003e+01 3.5358e+02 1.5119e+03
1.4078e+00 1.2535e+04 1.2833e+01 4.5731e+02 1.4535e+03
1.3492e+00 1.2551e+04 1.3763e+01 5.9483e+02 1.3988e+03
1.2903e+00 1.2564e+04 1.4806e+01 7.7791e+02 1.3478e+03
1.2313e+00 1.2574e+04 1.5975e+01 1.0227e+03 1.3004e+03
1.1725e+00 1.2581e+04 1.7289e+01 1.3513e+03 1.2565e+03
1.1141e+00 1.2586e+04 1.8766e+01 1.7941e+03 1.2158e+03
1.0566e+00 1.2589e+04 2.0428e+01 2.3931e+03 1.1780e+03
1.0000e+00 1.2591e+04 2.2301e+01 3.2064e+03 1.1430e+03


==> data/gibbs60.dat <==
2.	3296.9	1504.6	0.60204	0.2897	0.00014402
1.98	3248.9	1490.4	0.60778	0.30458	0.00018714
1.96	3201.1	1475.5	0.61339	0.31897	0.00023977
1.94	3153.5	1460.	0.61885	0.33346	0.00030331
1.92	3106.	1443.8	0.62415	0.3481	0.00037935
1.9	3058.7	1426.9	0.62927	0.3628	0.00046948
1.88	3011.6	1409.4	0.6342	0.37804	0.00057535
1.86	2964.6	1391.3	0.63892	0.39363	0.00069873
1.84	2917.9	1372.5	0.64343	0.40896	0.00084139
1.82	2871.4	1353.2	0.64772	0.42387	0.0010051
1.8	2825.1	1333.2	0.65177	0.4385	0.0011918
1.78	2779.	1312.7	0.65558	0.45304	0.0014031
1.76	2733.1	1291.6	0.65915	0.46714	0.0016409
1.74	2687.5	1270.	0.66246	0.48008	0.0019068
1.72	2642.1	1248.	0.66552	0.49239	0.0022023
1.7	2597.	1225.5	0.66832	0.5042	0.0025292
1.68	2552.2	1202.6	0.67087	0.51546	0.0028886
1.66	2507.6	1179.4	0.67316	0.52594	0.0033005
1.64	2463.4	1155.9	0.67523	0.53553	0.0038265
1.62	2419.4	1132.1	0.67707	0.54474	0.0044411
1.6	2375.7	1108.1	0.67868	0.55342	0.0051369
1.58	2332.3	1083.8	0.68006	0.5617	0.0059116
1.56	2289.2	1059.5	0.6812	0.5694	0.006764
1.54	2246.4	1034.9	0.68212	0.57651	0.0076936
1.52	2204.	1010.3	0.68282	0.58303	0.0086997
1.5	2161.8	985.62	0.68329	0.58898	0.0097819
1.48	2120.	960.89	0.68355	0.59437	0.01094
1.46	2078.6	936.14	0.68359	0.59921	0.012172
1.44	2037.4	911.41	0.68342	0.60351	0.013478
1.42	1996.7	886.72	0.68304	0.6073	0.014856
1.4	1956.2	862.1	0.68246	0.61059	0.016305
1.38	1916.1	837.58	0.68167	0.61338	0.017824
1.36	1876.4	813.16	0.68068	0.61569	0.019411
1.34	1837.	788.89	0.6795	0.6175	0.021063
1.32	1798.	764.78	0.67811	0.61887	0.02278
1.3	1759.4	740.84	0.67653	0.61981	0.024558
1.28	1721.1	717.11	0.67476	0.62033	0.026395
1.26	1683.2	693.59	0.67279	0.62043	0.02829
1.24	1645.6	670.3	0.67062	0.62013	0.03024
1.22	1608.5	647.26	0.66827	0.61943	0.032242
1.2	1571.7	624.49	0.66572	0.61832	0.034294
1.18	1535.3	602.	0.66297	0.61682	0.036394
1.16	1499.2	579.81	0.66004	0.61492	0.038539
1.14	1463.6	557.92	0.65691	0.61262	0.040727
1.12	1428.3	536.36	0.65358	0.60993	0.042957
1.1	1393.4	515.13	0.65006	0.60685	0.045226
1.08	1358.9	494.25	0.64633	0.60337	0.047534
1.06	1324.8	473.73	0.64241	0.59949	0.049878
1.04	1291.	453.57	0.63829	0.5952	0.052259
1.02	1257.7	433.8	0.63396	0.59049	0.054676
1.	1224.7	414.41	0.62943	0.58532	0.05713
0.98	1192.1	395.43	0.62469	0.57969	0.059621
0.96	1159.9	376.86	0.61974	0.5736	0.062153
0.94	1128.1	358.71	0.61457	0.56702	0.064728
0.92	1096.6	341.	0.60919	0.55995	0.067351
0.9	1065.6	323.72	0.60358	0.55234	0.070027
0.88	1034.9	306.89	0.59775	0.54419	0.072764
0.86	1004.6	290.53	0.59169	0.53545	0.075571
0.84	974.65	274.64	0.5854	0.5261	0.07846
0.82	945.09	259.22	0.57887	0.51608	0.081444
0.8	915.9	244.31	0.5721	0.50537	0.08454
0.78	887.08	229.89	0.56509	0.49392	0.08777
0.76	858.62	215.99	0.55783	0.48185	0.091155
0.74	830.52	202.62	0.55033	0.46897	0.094727
0.72	802.77	189.78	0.54257	0.45525	0.098516
0.7	775.38	177.5	0.53457	0.44065	0.10256
0.68	748.32	165.77	0.52631	0.42516	0.10691
0.66	721.61	154.63	0.51781	0.40873	0.11161
0.64	695.22	144.07	0.50907	0.39133	0.11673
0.62	669.15	134.1	0.50009	0.37307	0.12232
0.6	643.39	124.73	0.49088	0.35405	0.12847
0.58	617.94	115.97	0.48145	0.3344	0.13526
0.56	592.78	107.81	0.47182	0.31432	0.14279
0.54	567.89	100.25	0.46198	0.2941	0.15116
0.52	543.28	93.266	0.45194	0.27403	0.16048
0.5	518.93	86.85	0.44171	0.2543	0.1709
0.48	494.82	80.974	0.43128	0.27432	0.18256
0.46	471.	72.279	0.41067	0.35967	0.17269
0.44	447.57	64.04	0.38904	0.34321	0.16243
0.42	424.49	56.319	0.36658	0.32594	0.15221
0.4	401.77	49.119	0.34332	0.30772	0.14211
0.38	379.4	42.446	0.31935	0.28859	0.13217
0.36	357.36	36.303	0.29479	0.2686	0.12246
0.34	335.66	30.694	0.26977	0.24788	0.11303
0.32	314.26	25.619	0.24447	0.22643	0.10391
0.3	293.17	21.073	0.2191	0.20447	0.095156
0.28	272.36	17.049	0.19392	0.18222	0.08678
0.26	251.82	13.537	0.16917	0.15988	0.078798
0.24	231.53	10.517	0.14516	0.13783	0.07121
0.22	211.47	7.9673	0.12216	0.11643	0.064002
0.2	191.62	5.86	0.10048	0.096038	0.057149
0.18	171.97	4.1615	0.0804	0.076986	0.05063
0.16	152.48	2.833	0.062184	0.059649	0.044474
0.14	133.13	1.8291	0.04604	0.044737	0.038973
0.12	113.91	1.0976	0.032082	0.03145	0.035094
0.1	94.787	0.60792	0.020699	0.020198	0.031217
0.079433	75.318	0.40072	0.0088633	0.0088633	0.035548
0.06339	60.039	0.27389	0.0074282	0.0074282	0.039791
0.050587	47.867	0.18975	0.006479	0.006479	0.044034
0.04037	38.168	0.13294	0.0055923	0.0055923	0.048278
0.032217	30.437	0.093976	0.0047414	0.0047414	0.052521
0.02571	24.274	0.066492	0.0043135	0.0043135	0.056764
0.020517	19.36	0.047189	0.0038673	0.0038673	0.061007
0.016373	15.442	0.033717	0.0033775	0.0033775	0.06525
0.013067	12.318	0.024256	0.00278	0.00278	0.069494
0.010428	9.826	0.017328	0.00278	0.00278	0.073737
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.07798
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.082223
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.086466
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.09071
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.094953
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.099196
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10344
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10768
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11193
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11617
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12041
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12466
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.1289
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13314
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13738
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14163
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14587
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15011
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15436
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.1586
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16284
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16709
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17133
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17557
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.17982
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18406
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.1883
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19255
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19679
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20103
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20528
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.20952
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21376
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21801
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22225
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22649
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23073
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23498
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23922
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24346
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24771
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25195
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25619
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26044
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26468
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26892
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27317
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27741
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28165
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.2859
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29014
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29438
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.29863
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30287
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30711
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31136
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.3156
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.31984
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32409
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32833
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33257
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33681
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34106
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.3453
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.34954
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35379
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35803
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36227
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36652
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37076
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.375
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37925
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38349
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38773
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39198
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39622
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40046
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40471
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40895
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41319
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41744
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42168
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42592
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43017
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43441
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43865
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44289
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44714
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45138
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45562

==> data/gibbs60_result.txt <==
1.9895e+00 1.0884e+04 5.8048e+00 1.1337e+01 4.9938e+03
1.9895e+00 1.0916e+04 5.8332e+00 1.1687e+01 4.9722e+03
1.9893e+00 1.0949e+04 5.8630e+00 1.2062e+01 4.9498e+03
1.9890e+00 1.0982e+04 5.8943e+00 1.2464e+01 4.9267e+03
1.9886e+00 1.1016e+04 5.9273e+00 1.2896e+01 4.9028e+03
1.9879e+00 1.1052e+04 5.9620e+00 1.3362e+01 4.8780e+03
1.9870e+00 1.1088e+04 5.9986e+00 1.3865e+01 4.8522e+03
1.9859e+00 1.1125e+04 6.0373e+00 1.4409e+01 4.8253e+03
1.9846e+00 1.1164e+04 6.0782e+00 1.5000e+01 4.7974e+03
1.9830e+00 1.1204e+04 6.1216e+00 1.5643e+01 4.7682e+03
1.9811e+00 1.1244e+04 6.1677e+00 1.6344e+01 4.7376e+03
1.9789e+00 1.1287e+04 6.2166e+00 1.7112e+01 4.7055e+03
1.9764e+00 1.1330e+04 6.2688e+00 1.7955e+01 4.6717e+03
1.9735e+00 1.1375e+04 6.3245e+00 1.8885e+01 4.6360e+03
1.9701e+00 1.1421e+04 6.3842e+00 1.9914e+01 4.5982e+03
1.9663e+00 1.1468e+04 6.4481e+00 2.1056e+01 4.5581e+03
1.9619e+00 1.1517e+04 6.5169e+00 2.2332e+01 4.5153e+03
1.9570e+00 1.1568e+04 6.5911e+00 2.3763e+01 4.4694e+03
1.9514e+00 1.1620e+04 6.6714e+00 2.5376e+01 4.4201e+03
1.9450e+00 1.1674e+04 6.7586e+00 2.7206e+01 4.3667e+03
1.9378e+00 1.1730e+04 6.8536e+00 2.9296e+01 4.3087e+03
1.9297e+00 1.1789e+04 6.9576e+00 3.1698e+01 4.2451e+03
1.9205e+00 1.1849e+04 7.0719e+00 3.4481e+01 4.1751e+03
1.9100e+00 1.1912e+04 7.1981e+00 3.7736e+01 4.0973e+03
1.8980e+00 1.1977e+04 7.3385e+00 4.1581e+01 4.0100e+03
1.8843e+00 1.2045e+04 7.4955e+00 4.6175e+01 3.9109e+03
1.8686e+00 1.2115e+04 7.6725e+00 5.1737e+01 3.7972e+03
1.8504e+00 1.2186e+04 7.8740e+00 5.8581e+01 3.6645e+03
1.8291e+00 1.2260e+04 8.1060e+00 6.7161e+01 3.5067e+03
1.8040e+00 1.2335e+04 8.3769e+00 7.8174e+01 3.3145e+03
1.7740e+00 1.2411e+04 8.6990e+00 9.2736e+01 3.0729e+03
1.7373e+00 1.2486e+04 9.0919e+00 1.1277e+02 2.7554e+03
1.6964e+00 1.2551e+04 9.5315e+00 1.3833e+02 2.3687e+03
1.6505e+00 1.2604e+04 1.0033e+01 1.7179e+02 1.9985e+03
1.5984e+00 1.2646e+04 1.0620e+01 2.1725e+02 1.8936e+03
1.5415e+00 1.2682e+04 1.1306e+01 2.7954e+02 1.8166e+03
1.4832e+00 1.2712e+04 1.2072e+01 3.6166e+02 1.7421e+03
1.4236e+00 1.2736e+04 1.2933e+01 4.7103e+02 1.6719e+03
1.3631e+00 1.2756e+04 1.3901e+01 6.1729e+02 1.6054e+03
1.3020e+00 1.2772e+04 1.4991e+01 8.1387e+02 1.5428e+03
1.2407e+00 1.2784e+04 1.6219e+01 1.0793e+03 1.4839e+03
1.1796e+00 1.2792e+04 1.7605e+01 1.4394e+03 1.4286e+03
1.1188e+00 1.2797e+04 1.9171e+01 1.9299e+03 1.3765e+03
1.0589e+00 1.2800e+04 2.0941e+01 2.6010e+03 1.3277e+03
1.0000e+00 1.2803e+04 2.2947e+01 3.5228e+03 1.2818e+03


==> data/gibbs65.dat <==
2.	3296.9	1504.4	0.60197	0.29023	0.00014415
1.98	3248.9	1490.2	0.6077	0.30518	0.00018732
1.96	3201.1	1475.3	0.61329	0.31962	0.00024001
1.94	3153.5	1459.7	0.61874	0.33417	0.00030362
1.92	3106.	1443.5	0.62401	0.34886	0.00037975
1.9	3058.7	1426.6	0.62911	0.36361	0.00046997
1.88	3011.6	1409.1	0.63401	0.37891	0.00057595
1.86	2964.7	1390.9	0.63871	0.39455	0.00069943
1.84	2917.9	1372.1	0.64319	0.40993	0.0008422
1.82	2871.4	1352.7	0.64745	0.42488	0.0010061
1.8	2825.1	1332.7	0.65147	0.43954	0.0011928
1.78	2779.	1312.1	0.65524	0.45412	0.0014042
1.76	2733.2	1291.	0.65877	0.46825	0.001642
1.74	2687.6	1269.4	0.66204	0.48122	0.0019078
1.72	2642.2	1247.3	0.66505	0.49355	0.0022032
1.7	2597.1	1224.8	0.66781	0.50537	0.0025298
1.68	2552.3	1201.8	0.6703	0.51665	0.0028889
1.66	2507.7	1178.5	0.67255	0.52722	0.0033004
1.64	2463.5	1155.	0.67457	0.53702	0.0038255
1.62	2419.5	1131.1	0.67635	0.54638	0.0044389
1.6	2375.8	1107.1	0.6779	0.55515	0.005133
1.58	2332.4	1082.8	0.67921	0.56335	0.0059055
1.56	2289.3	1058.4	0.6803	0.57096	0.0067552
1.54	2246.6	1033.8	0.68115	0.57799	0.0076814
1.52	2204.1	1009.1	0.68178	0.58445	0.0086834
1.5	2162.	984.41	0.68218	0.59039	0.0097607
1.48	2120.2	959.63	0.68236	0.59576	0.010912
1.46	2078.8	934.84	0.68233	0.60058	0.012138
1.44	2037.7	910.07	0.68208	0.60488	0.013436
1.42	1996.9	885.34	0.68162	0.60863	0.014805
1.4	1956.5	860.69	0.68095	0.61182	0.016244
1.38	1916.4	836.12	0.68007	0.61454	0.017751
1.36	1876.7	811.67	0.67899	0.61679	0.019324
1.34	1837.3	787.36	0.67771	0.6186	0.020961
1.32	1798.3	763.21	0.67622	0.61997	0.022661
1.3	1759.7	739.25	0.67454	0.62092	0.024421
1.28	1721.5	715.48	0.67265	0.62144	0.026238
1.26	1683.6	691.92	0.67057	0.62155	0.02811
1.24	1646.	668.6	0.66829	0.62125	0.030035
1.22	1608.9	645.54	0.66581	0.62056	0.03201
1.2	1572.1	622.74	0.66313	0.61948	0.034032
1.18	1535.7	600.22	0.66026	0.618	0.036099
1.16	1499.7	577.99	0.65718	0.61611	0.038208
1.14	1464.1	556.08	0.65391	0.61383	0.040358
1.12	1428.8	534.49	0.65044	0.61114	0.042545
1.1	1394.	513.23	0.64676	0.60806	0.044768
1.08	1359.5	492.32	0.64287	0.60458	0.047026
1.06	1325.4	471.77	0.63879	0.6007	0.049316
1.04	1291.7	451.59	0.63449	0.5964	0.051638
1.02	1258.3	431.79	0.62998	0.59168	0.053992
1.	1225.4	412.37	0.62526	0.58653	0.056377
0.98	1192.8	393.36	0.62032	0.58093	0.058795
0.96	1160.6	374.76	0.61516	0.57487	0.061246
0.94	1128.9	356.58	0.60978	0.56834	0.063735
0.92	1097.4	338.83	0.60417	0.56131	0.066264
0.9	1066.4	321.52	0.59833	0.55382	0.06884
0.88	1035.8	304.66	0.59226	0.54582	0.071467
0.86	1005.5	288.26	0.58595	0.53727	0.074156
0.84	975.58	272.33	0.5794	0.52814	0.076917
0.82	946.05	256.87	0.5726	0.51839	0.079763
0.8	916.9	241.91	0.56555	0.50797	0.08271
0.78	888.11	227.45	0.55825	0.49685	0.085777
0.76	859.69	213.5	0.55069	0.48498	0.088987
0.74	831.63	200.07	0.54288	0.47231	0.092367
0.72	803.92	187.19	0.53482	0.45879	0.095949
0.7	776.56	174.85	0.5265	0.4442	0.09977
0.68	749.55	163.08	0.51794	0.42852	0.10387
0.66	722.88	151.88	0.50914	0.41181	0.10831
0.64	696.53	141.28	0.50011	0.39405	0.11314
0.62	670.51	131.27	0.49089	0.37527	0.11842
0.6	644.8	121.88	0.48148	0.35562	0.12423
0.58	619.4	113.11	0.47192	0.33523	0.13066
0.56	594.28	104.95	0.46224	0.31421	0.13778
0.54	569.45	97.411	0.45247	0.29282	0.14571
0.52	544.88	90.479	0.44265	0.27132	0.15456
0.5	520.57	84.136	0.4328	0.24998	0.16444
0.48	496.51	78.36	0.42294	0.22904	0.17551
0.46	472.67	73.12	0.41308	0.20906	0.18792
0.44	449.08	65.739	0.3952	0.33825	0.18226
0.42	425.86	58.065	0.37417	0.32259	0.17093
0.4	402.99	50.873	0.35224	0.30619	0.15956
0.38	380.47	44.17	0.32943	0.28894	0.14824
0.36	358.29	37.961	0.30581	0.27073	0.13702
0.34	336.44	32.252	0.28148	0.25157	0.126
0.32	314.91	27.048	0.25659	0.23156	0.11523
0.3	293.69	22.352	0.23132	0.2108	0.1048
0.28	272.77	18.164	0.20592	0.18936	0.094751
0.26	252.12	14.48	0.18064	0.16754	0.085142
0.24	231.75	11.289	0.15581	0.14563	0.076003
0.22	211.61	8.5773	0.13176	0.1239	0.067351
0.2	191.7	6.3212	0.10885	0.10285	0.059197
0.18	172.	4.4923	0.087411	0.082917	0.051551
0.16	152.48	3.0543	0.067787	0.064596	0.044476
0.14	133.11	1.9626	0.050241	0.048622	0.038361
0.12	113.88	1.1659	0.034961	0.034202	0.034122
0.1	94.753	0.63389	0.02245	0.021892	0.02999
0.079433	75.318	0.40072	0.0088633	0.0088633	0.034333
0.06339	60.039	0.27389	0.0074282	0.0074282	0.038588
0.050587	47.867	0.18975	0.006479	0.006479	0.042843
0.04037	38.168	0.13294	0.0055923	0.0055923	0.047098
0.032217	30.437	0.093976	0.0047414	0.0047414	0.051353
0.02571	24.274	0.066492	0.0043135	0.0043135	0.055609
0.020517	19.36	0.047189	0.0038673	0.0038673	0.059864
0.016373	15.442	0.033717	0.0033775	0.0033775	0.064119
0.013067	12.318	0.024256	0.00278	0.00278	0.068374
0.010428	9.826	0.017328	0.00278	0.00278	0.07263
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.076885
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.08114
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.085395
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.089651
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.093906
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.098161
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10242
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10667
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11093
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11518
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.11944
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12369
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.12795
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.1322
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13646
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14071
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14497
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.14922
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15348
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.15773
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16199
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16624
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.1705
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17475
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.17901
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18327
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.18752
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19178
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19603
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20029
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20454
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.2088
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21305
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21731
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22156
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22582
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23007
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23433
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23858
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24284
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24709
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25135
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.2556
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.25986
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26411
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26837
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27263
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27688
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28114
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28539
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.28965
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.2939
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.29816
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30241
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30667
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31092
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31518
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.31943
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32369
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32794
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.3322
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33645
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34071
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34496
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.34922
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35347
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35773
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36198
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36624
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.3705
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37475
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37901
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38326
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38752
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39177
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39603
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40028
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40454
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40879
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41305
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.4173
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42156
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42581
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43007
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43432
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43858
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44283
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44709
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45134
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.4556

==> data/gibbs65_result.txt <==
1.9812e+00 1.0924e+04 5.8345e+00 1.1758e+01 5.2920e+03
1.9811e+00 1.0956e+04 5.8639e+00 1.2129e+01 5.2713e+03
1.9808e+00 1.0990e+04 5.8947e+00 1.2527e+01 5.2500e+03
1.9805e+00 1.1024e+04 5.9271e+00 1.2954e+01 5.2280e+03
1.9799e+00 1.1059e+04 5.9612e+00 1.3414e+01 5.2052e+03
1.9791e+00 1.1096e+04 5.9972e+00 1.3909e+01 5.1815e+03
1.9782e+00 1.1133e+04 6.0351e+00 1.4445e+01 5.1570e+03
1.9770e+00 1.1172e+04 6.0752e+00 1.5025e+01 5.1315e+03
1.9756e+00 1.1211e+04 6.1177e+00 1.5655e+01 5.1050e+03
1.9740e+00 1.1252e+04 6.1627e+00 1.6341e+01 5.0773e+03
1.9720e+00 1.1295e+04 6.2104e+00 1.7091e+01 5.0483e+03
1.9697e+00 1.1338e+04 6.2613e+00 1.7912e+01 5.0179e+03
1.9671e+00 1.1383e+04 6.3154e+00 1.8815e+01 4.9859e+03
1.9641e+00 1.1430e+04 6.3733e+00 1.9811e+01 4.9521e+03
1.9607e+00 1.1478e+04 6.4353e+00 2.0915e+01 4.9164e+03
1.9568e+00 1.1527e+04 6.5017e+00 2.2143e+01 4.8784e+03
1.9525e+00 1.1578e+04 6.5733e+00 2.3514e+01 4.8379e+03
1.9475e+00 1.1631e+04 6.6505e+00 2.5054e+01 4.7946e+03
1.9419e+00 1.1686e+04 6.7340e+00 2.6792e+01 4.7481e+03
1.9356e+00 1.1743e+04 6.8247e+00 2.8766e+01 4.6977e+03
1.9284e+00 1.1803e+04 6.9236e+00 3.1022e+01 4.6429e+03
1.9204e+00 1.1864e+04 7.0317e+00 3.3618e+01 4.5830e+03
1.9113e+00 1.1929e+04 7.1506e+00 3.6628e+01 4.5169e+03
1.9010e+00 1.1996e+04 7.2820e+00 4.0151e+01 4.4435e+03
1.8894e+00 1.2066e+04 7.4279e+00 4.4314e+01 4.3612e+03
1.8761e+00 1.2139e+04 7.5909e+00 4.9288e+01 4.2680e+03
1.8609e+00 1.2214e+04 7.7746e+00 5.5310e+01 4.1609e+03
1.8434e+00 1.2292e+04 7.9833e+00 6.2710e+01 4.0363e+03
1.8231e+00 1.2373e+04 8.2230e+00 7.1971e+01 3.8884e+03
1.7993e+00 1.2457e+04 8.5017e+00 8.3819e+01 3.7089e+03
1.7709e+00 1.2542e+04 8.8316e+00 9.9406e+01 3.4845e+03
1.7364e+00 1.2628e+04 9.2312e+00 1.2069e+02 3.1922e+03
1.6983e+00 1.2703e+04 9.6732e+00 1.4748e+02 2.8388e+03
1.6557e+00 1.2767e+04 1.0170e+01 1.8195e+02 2.4121e+03
1.6075e+00 1.2818e+04 1.0742e+01 2.2773e+02 2.1144e+03
1.5522e+00 1.2859e+04 1.1425e+01 2.9151e+02 2.0188e+03
1.4932e+00 1.2893e+04 1.2213e+01 3.7838e+02 1.9347e+03
1.4328e+00 1.2921e+04 1.3100e+01 4.9452e+02 1.8542e+03
1.3712e+00 1.2944e+04 1.4100e+01 6.5062e+02 1.7776e+03
1.3090e+00 1.2962e+04 1.5228e+01 8.6157e+02 1.7048e+03
1.2464e+00 1.2975e+04 1.6504e+01 1.1481e+03 1.6357e+03
1.1839e+00 1.2985e+04 1.7948e+01 1.5390e+03 1.5702e+03
1.1217e+00 1.2991e+04 1.9584e+01 2.0752e+03 1.5083e+03
1.0603e+00 1.2995e+04 2.1440e+01 2.8136e+03 1.4497e+03
1.0000e+00 1.2998e+04 2.3549e+01 3.8352e+03 1.3941e+03


==> data/gibbs70.dat <==
2.	3296.9	1504.3	0.60192	0.29064	0.00014424
1.98	3248.9	1490.1	0.60764	0.30564	0.00018746
1.96	3201.2	1475.1	0.61322	0.32012	0.00024019
1.94	3153.5	1459.6	0.61865	0.33471	0.00030386
1.92	3106.	1443.3	0.62391	0.34943	0.00038004
1.9	3058.7	1426.4	0.62899	0.36423	0.00047034
1.88	3011.6	1408.8	0.63387	0.37956	0.00057639
1.86	2964.7	1390.6	0.63855	0.39524	0.00069996
1.84	2918.	1371.8	0.64301	0.41066	0.00084281
1.82	2871.4	1352.3	0.64724	0.42564	0.0010067
1.8	2825.1	1332.3	0.65123	0.44034	0.0011935
1.78	2779.1	1311.7	0.65498	0.45494	0.001405
1.76	2733.2	1290.5	0.65848	0.46909	0.0016428
1.74	2687.6	1268.9	0.66172	0.48208	0.0019085
1.72	2642.3	1246.8	0.6647	0.49442	0.0022038
1.7	2597.2	1224.2	0.66742	0.50625	0.0025303
1.68	2552.3	1201.2	0.66988	0.51754	0.0028891
1.66	2507.8	1177.9	0.67208	0.52819	0.0033002
1.64	2463.5	1154.3	0.67406	0.53804	0.0038247
1.62	2419.6	1130.4	0.6758	0.5474	0.0044369
1.6	2375.9	1106.3	0.67731	0.55628	0.0051297
1.58	2332.5	1082.	0.67858	0.56467	0.0059004
1.56	2289.4	1057.6	0.67962	0.57227	0.0067477
1.54	2246.7	1033.	0.68042	0.57902	0.0076711
1.52	2204.3	1008.3	0.681	0.58523	0.0086699
1.5	2162.2	983.49	0.68135	0.59091	0.0097436
1.48	2120.4	958.68	0.68147	0.59617	0.010891
1.46	2078.9	933.86	0.68138	0.60112	0.012111
1.44	2037.8	909.06	0.68107	0.6055	0.013403
1.42	1997.1	884.31	0.68055	0.60928	0.014766
1.4	1956.7	859.62	0.67982	0.61257	0.016197
1.38	1916.6	835.03	0.67888	0.61542	0.017695
1.36	1876.9	810.55	0.67773	0.61779	0.019258
1.34	1837.6	786.22	0.67637	0.61954	0.020884
1.32	1798.6	762.04	0.67481	0.62085	0.022571
1.3	1760.	738.05	0.67305	0.62175	0.024317
1.28	1721.7	714.25	0.67109	0.62224	0.026119
1.26	1683.9	690.68	0.66892	0.6224	0.027974
1.24	1646.3	667.34	0.66656	0.62215	0.02988
1.22	1609.2	644.25	0.66399	0.62147	0.031834
1.2	1572.5	621.43	0.66122	0.62037	0.033833
1.18	1536.1	598.89	0.65825	0.61889	0.035876
1.16	1500.1	576.64	0.65508	0.617	0.037958
1.14	1464.5	554.71	0.6517	0.6147	0.040078
1.12	1429.2	533.1	0.64812	0.61202	0.042234
1.1	1394.4	511.82	0.64433	0.60896	0.044423
1.08	1359.9	490.89	0.64033	0.60551	0.046643
1.06	1325.8	470.32	0.63612	0.60167	0.048893
1.04	1292.1	450.11	0.6317	0.59738	0.051171
1.02	1258.8	430.29	0.62706	0.59268	0.053478
1.	1225.9	410.86	0.6222	0.58757	0.055812
0.98	1193.4	391.83	0.61712	0.58202	0.058174
0.96	1161.2	373.2	0.61181	0.57598	0.060567
0.94	1129.4	355.	0.60628	0.56948	0.062991
0.92	1098.	337.22	0.60051	0.56262	0.065451
0.9	1067.	319.89	0.5945	0.55529	0.067951
0.88	1036.4	303.	0.58826	0.54746	0.070498
0.86	1006.1	286.57	0.58176	0.5391	0.073099
0.84	976.27	270.6	0.57502	0.52995	0.075765
0.82	946.77	255.12	0.56802	0.52014	0.078508
0.8	917.64	240.12	0.56076	0.50972	0.081344
0.78	888.88	225.61	0.55324	0.49859	0.084289
0.76	860.49	211.62	0.54546	0.48657	0.087367
0.74	832.45	198.15	0.53741	0.47363	0.090603
0.72	804.78	185.22	0.5291	0.46007	0.094029
0.7	777.45	172.83	0.52052	0.44582	0.097679
0.68	750.47	161.	0.5117	0.43064	0.1016
0.66	723.83	149.76	0.50263	0.4145	0.10583
0.64	697.53	139.1	0.49335	0.39693	0.11044
0.62	671.54	129.05	0.48387	0.3778	0.11549
0.6	645.87	119.61	0.47422	0.35769	0.12104
0.58	620.51	110.8	0.46446	0.33681	0.12718
0.56	595.44	102.62	0.45463	0.31501	0.134
0.54	570.64	95.076	0.44477	0.29225	0.1416
0.52	546.12	88.154	0.43496	0.26942	0.15008
0.5	521.85	81.842	0.42524	0.24812	0.15955
0.48	497.82	76.12	0.41565	0.22744	0.17017
0.46	474.02	70.959	0.40624	0.20772	0.18207
0.44	450.43	66.321	0.39701	0.18898	0.19542
0.42	427.09	59.37	0.37925	0.31779	0.18818
0.4	404.1	52.236	0.35865	0.30277	0.17585
0.38	381.45	45.555	0.3371	0.28705	0.1634
0.36	359.15	39.335	0.31459	0.27054	0.15093
0.34	337.17	33.581	0.29118	0.25307	0.13852
0.32	315.52	28.3	0.26696	0.23458	0.12627
0.3	294.19	23.5	0.24209	0.21509	0.11429
0.28	273.16	19.187	0.21676	0.1948	0.10266
0.26	252.42	15.362	0.19125	0.17378	0.091476
0.24	231.96	12.025	0.16587	0.15226	0.080811
0.22	211.75	9.1675	0.14099	0.13064	0.070725
0.2	191.78	6.7735	0.11701	0.1093	0.061262
0.18	172.03	4.8202	0.094336	0.088704	0.052474
0.16	152.48	3.2757	0.073376	0.069461	0.044473
0.14	133.09	2.0968	0.054457	0.052418	0.037749
0.12	113.84	1.2347	0.037862	0.036966	0.033161
0.1	94.718	0.6601	0.024218	0.023602	0.028784
0.079433	75.318	0.40072	0.0088633	0.0088633	0.033139
0.06339	60.039	0.27389	0.0074282	0.0074282	0.037406
0.050587	47.867	0.18975	0.006479	0.006479	0.041673
0.04037	38.168	0.13294	0.0055923	0.0055923	0.04594
0.032217	30.437	0.093976	0.0047414	0.0047414	0.050207
0.02571	24.274	0.066492	0.0043135	0.0043135	0.054474
0.020517	19.36	0.047189	0.0038673	0.0038673	0.058741
0.016373	15.442	0.033717	0.0033775	0.0033775	0.063008
0.013067	12.318	0.024256	0.00278	0.00278	0.067275
0.010428	9.826	0.017328	0.00278	0.00278	0.071542
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.075809
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.080076
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.084343
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.08861
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.092877
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.097144
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10141
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10568
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.10995
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11421
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.11848
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12275
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.12701
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13128
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13555
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.13981
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14408
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.14835
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15262
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.15688
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16115
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16542
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.16968
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17395
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.17822
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18249
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.18675
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19102
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19529
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.19955
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20382
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.20809
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21235
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21662
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22089
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22516
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.22942
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23369
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23796
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24222
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24649
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25076
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25502
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.25929
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26356
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26783
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27209
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27636
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28063
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28489
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.28916
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29343
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.2977
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30196
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30623
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.3105
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31476
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.31903
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.3233
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32756
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33183
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.3361
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34037
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34463
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.3489
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35317
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35743
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.3617
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36597
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37023
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.3745
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37877
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38304
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.3873
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39157
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39584
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.4001
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40437
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40864
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41291
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41717
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42144
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42571
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.42997
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43424
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43851
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44277
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44704
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45131
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45558

==> data/gibbs70_result.txt <==
1.9741e+00 1.0919e+04 5.8252e+00 1.1688e+01 5.5809e+03
1.9741e+00 1.0952e+04 5.8547e+00 1.2061e+01 5.5608e+03
1.9739e+00 1.0987e+04 5.8858e+00 1.2460e+01 5.5403e+03
1.9736e+00 1.1022e+04 5.9184e+00 1.2889e+01 5.5192e+03
1.9731e+00 1.1058e+04 5.9528e+00 1.3352e+01 5.4973e+03
1.9725e+00 1.1096e+04 5.9890e+00 1.3850e+01 5.4747e+03
1.9716e+00 1.1134e+04 6.0273e+00 1.4390e+01 5.4512e+03
1.9705e+00 1.1174e+04 6.0678e+00 1.4975e+01 5.4268e+03
1.9692e+00 1.1215e+04 6.1106e+00 1.5611e+01 5.4015e+03
1.9677e+00 1.1257e+04 6.1561e+00 1.6305e+01 5.3751e+03
1.9658e+00 1.1301e+04 6.2045e+00 1.7063e+01 5.3475e+03
1.9637e+00 1.1346e+04 6.2559e+00 1.7895e+01 5.3185e+03
1.9612e+00 1.1393e+04 6.3109e+00 1.8811e+01 5.2881e+03
1.9583e+00 1.1441e+04 6.3696e+00 1.9824e+01 5.2561e+03
1.9550e+00 1.1491e+04 6.4325e+00 2.0946e+01 5.2222e+03
1.9513e+00 1.1543e+04 6.5001e+00 2.2197e+01 5.1863e+03
1.9470e+00 1.1596e+04 6.5729e+00 2.3597e+01 5.1481e+03
1.9422e+00 1.1652e+04 6.6516e+00 2.5172e+01 5.1072e+03
1.9368e+00 1.1710e+04 6.7368e+00 2.6953e+01 5.0632e+03
1.9306e+00 1.1770e+04 6.8294e+00 2.8978e+01 5.0156e+03
1.9237e+00 1.1833e+04 6.9304e+00 3.1298e+01 4.9639e+03
1.9159e+00 1.1898e+04 7.0411e+00 3.3972e+01 4.9075e+03
1.9071e+00 1.1967e+04 7.1630e+00 3.7081e+01 4.8452e+03
1.8971e+00 1.2039e+04 7.2976e+00 4.0725e+01 4.7761e+03
1.8858e+00 1.2114e+04 7.4474e+00 4.5042e+01 4.6987e+03
1.8729e+00 1.2192e+04 7.6150e+00 5.0211e+01 4.6109e+03
1.8582e+00 1.2275e+04 7.8038e+00 5.6481e+01 4.5103e+03
1.8414e+00 1.2361e+04 8.0184e+00 6.4199e+01 4.3931e+03
1.8219e+00 1.2450e+04 8.2648e+00 7.3871e+01 4.2542e+03
1.7991e+00 1.2543e+04 8.5511e+00 8.6247e+01 4.0860e+03
1.7721e+00 1.2640e+04 8.8892e+00 1.0252e+02 3.8762e+03
1.7394e+00 1.2739e+04 9.2971e+00 1.2467e+02 3.6045e+03
1.7036e+00 1.2827e+04 9.7437e+00 1.5229e+02 3.2795e+03
1.6638e+00 1.2903e+04 1.0239e+01 1.8732e+02 2.8811e+03
1.6190e+00 1.2966e+04 1.0801e+01 2.3300e+02 2.4200e+03
1.5674e+00 1.3015e+04 1.1460e+01 2.9527e+02 2.2078e+03
1.5080e+00 1.3055e+04 1.2260e+01 3.8424e+02 2.1121e+03
1.4463e+00 1.3088e+04 1.3172e+01 5.0504e+02 2.0201e+03
1.3832e+00 1.3115e+04 1.4204e+01 6.6867e+02 1.9322e+03
1.3192e+00 1.3136e+04 1.5373e+01 8.9162e+02 1.8481e+03
1.2547e+00 1.3152e+04 1.6700e+01 1.1971e+03 1.7680e+03
1.1902e+00 1.3163e+04 1.8209e+01 1.6179e+03 1.6918e+03
1.1260e+00 1.3170e+04 1.9926e+01 2.2006e+03 1.6194e+03
1.0624e+00 1.3175e+04 2.1883e+01 3.0116e+03 1.5506e+03
1.0000e+00 1.3178e+04 2.4117e+01 4.1456e+03 1.4851e+03


==> data/kw35.dat <==
2.	3297.1	1532.1	0.63639	0.47152	0.00024177
1.98	3248.9	1509.4	0.63719	0.47065	0.00025556
1.96	3201.	1486.9	0.63808	0.46977	0.00027037
1.94	3153.2	1464.5	0.63905	0.46896	0.00028629
1.92	3105.7	1442.2	0.6401	0.46821	0.00030343
1.9	3058.5	1420.1	0.64125	0.46748	0.00032189
1.88	3011.5	1398.1	0.64249	0.46686	0.00034182
1.86	2964.7	1376.3	0.64384	0.46624	0.00036336
1.84	2918.1	1354.6	0.6453	0.46576	0.00038664
1.82	2871.8	1333.1	0.64688	0.46529	0.00041189
1.8	2825.7	1311.6	0.64858	0.46496	0.00043926
1.78	2779.8	1290.3	0.65042	0.46466	0.00046903
1.76	2734.2	1269.1	0.6524	0.46453	0.0005014
1.74	2688.9	1248.	0.65453	0.46442	0.00053672
1.72	2643.7	1227.1	0.65682	0.46451	0.00057526
1.7	2598.8	1206.2	0.65928	0.46464	0.00061744
1.68	2554.2	1185.5	0.66192	0.46495	0.00066364
1.66	2509.8	1164.8	0.66476	0.46539	0.00071437
1.64	2465.7	1144.3	0.6678	0.46599	0.00077016
1.62	2421.8	1123.8	0.67106	0.4668	0.00083166
1.6	2378.1	1103.4	0.67456	0.46775	0.00089958
1.58	2334.7	1083.1	0.67831	0.46897	0.00097474
1.56	2291.6	1062.8	0.68232	0.47036	0.0010581
1.54	2248.8	1042.6	0.68661	0.47206	0.0011508
1.52	2206.1	1022.5	0.6912	0.47399	0.0012541
1.5	2163.8	1002.4	0.69611	0.47626	0.0013694
1.48	2121.7	982.28	0.70136	0.47881	0.0014987
1.46	2079.9	962.2	0.70696	0.48176	0.0016436
1.44	2038.4	942.13	0.71293	0.48505	0.0018067
1.42	1997.2	922.06	0.71929	0.48879	0.0019906
1.4	1956.2	901.95	0.72606	0.49295	0.0021986
1.38	1915.6	881.81	0.73325	0.49759	0.002434
1.36	1875.2	861.62	0.74088	0.50274	0.0027014
1.34	1835.1	841.37	0.74896	0.50839	0.0030055
1.32	1795.3	821.03	0.75748	0.51456	0.0033516
1.3	1755.9	800.6	0.76644	0.52123	0.0037462
1.28	1716.8	780.07	0.77584	0.52787	0.0042086
1.26	1677.9	759.45	0.78566	0.53474	0.0048149
1.24	1639.5	738.74	0.79588	0.54194	0.0055526
1.22	1601.3	717.93	0.80645	0.54925	0.006426
1.2	1563.5	697.04	0.81733	0.55648	0.0074428
1.18	1526.1	676.08	0.82845	0.56346	0.0086101
1.16	1489.	655.06	0.83977	0.57001	0.0099335
1.14	1452.3	634.03	0.85122	0.57601	0.011413
1.12	1416.	613.	0.86273	0.58133	0.013047
1.1	1380.	592.01	0.87423	0.58598	0.014825
1.08	1344.5	571.09	0.88567	0.59004	0.016734
1.06	1309.3	550.27	0.89699	0.59359	0.018757
1.04	1274.5	529.56	0.90811	0.59694	0.020872
1.02	1240.1	508.97	0.91894	0.60017	0.023056
1.	1206.1	488.51	0.92936	0.60363	0.025284
0.98	1172.5	468.17	0.9392	0.6076	0.027533
0.96	1139.3	447.94	0.94824	0.6122	0.029776
0.94	1106.6	427.8	0.95615	0.61773	0.03199
0.92	1074.2	407.72	0.96252	0.62418	0.03415
0.9	1042.3	387.69	0.96682	0.63171	0.036232
0.88	1010.9	367.69	0.96839	0.64031	0.03821
0.86	979.87	347.68	0.96645	0.64974	0.040057
0.84	949.31	327.68	0.96012	0.65975	0.041746
0.82	919.22	307.68	0.9485	0.6697	0.043247
0.8	889.61	287.71	0.93078	0.67878	0.044531
0.78	860.49	267.84	0.90639	0.68577	0.045571
0.76	831.87	248.15	0.87523	0.68927	0.046344
0.74	803.75	228.77	0.83779	0.6877	0.04684
0.72	776.14	209.88	0.79523	0.67982	0.047064
0.7	749.03	191.64	0.74921	0.66498	0.047038
0.68	722.43	174.22	0.70162	0.64336	0.046803
0.66	696.32	157.76	0.65423	0.61617	0.046413
0.64	670.68	142.36	0.6084	0.58497	0.045928
0.62	645.51	128.05	0.56499	0.55153	0.045404
0.6	620.78	114.83	0.52439	0.51735	0.04489
0.58	596.47	102.67	0.48663	0.48345	0.044426
0.56	572.56	91.503	0.45153	0.45054	0.044039
0.54	549.03	81.276	0.41879	0.41893	0.043747
0.52	525.86	71.923	0.38811	0.38871	0.043562
0.5	503.04	63.382	0.35916	0.35987	0.04349
0.48	480.54	55.598	0.33169	0.33232	0.04353
0.46	458.36	48.518	0.30548	0.30597	0.043679
0.44	436.46	42.097	0.28039	0.2807	0.043931
0.42	414.85	36.293	0.2563	0.25645	0.044275
0.4	393.49	31.066	0.23315	0.23316	0.044699
0.38	372.39	26.382	0.21091	0.21082	0.045187
0.36	351.51	22.206	0.18958	0.18941	0.045717
0.34	330.86	18.507	0.16916	0.16895	0.046267
0.32	310.41	15.252	0.1497	0.14947	0.046806
0.3	290.14	12.412	0.13123	0.13099	0.047297
0.28	270.06	9.9581	0.1138	0.11355	0.047699
0.26	250.14	7.8604	0.097452	0.097199	0.047957
0.24	230.36	6.0906	0.082245	0.081972	0.048009
0.22	210.72	4.6206	0.068231	0.067917	0.047779
0.2	191.2	3.4221	0.055468	0.055085	0.047178
0.18	171.79	2.4669	0.044013	0.043538	0.046107
0.16	152.48	1.7264	0.033927	0.033355	0.044472
0.14	133.24	1.1708	0.025262	0.024684	0.042255
0.12	114.07	0.76485	0.018022	0.017869	0.040114
0.1	94.957	0.48207	0.012229	0.011974	0.037664
0.079433	75.318	0.40062	0.0090215	0.0090215	0.04193
0.06339	60.039	0.27362	0.0075177	0.0075177	0.04611
0.050587	47.867	0.18963	0.0063007	0.0063007	0.05029
0.04037	38.168	0.13287	0.005406	0.005406	0.05447
0.032217	30.437	0.093726	0.0047174	0.0047174	0.05865
0.02571	24.274	0.066368	0.0041601	0.0041601	0.06283
0.020517	19.36	0.047091	0.0036902	0.0036902	0.06701
0.016373	15.442	0.033485	0.0032671	0.0032671	0.07119
0.013067	12.317	0.023688	0.0028945	0.0028945	0.07537
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.07955
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.08373
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.08791
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.09209
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.09627
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.10045
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.10463
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10881
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.11299
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11717
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.12135
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.12553
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12971
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.13389
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13807
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.14225
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14643
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.15061
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.15479
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15897
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.16315
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.16733
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.17151
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.17569
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17987
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.18405
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18823
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.19241
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19659
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.20077
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20495
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20913
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.21331
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21749
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.22167
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22585
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.23003
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.23421
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23839
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.24257
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24675
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.25093
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25511
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.25929
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.26347
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26765
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.27183
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27601
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.28019
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28437
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.28855
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.29273
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29691
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.30109
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30527
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30945
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.31363
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31781
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.32199
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.32617
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.33035
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33453
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33871
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34289
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34707
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.35125
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35543
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35961
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36379
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36797
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.37215
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.37633
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.38051
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38469
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38887
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39305
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39723
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40141
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40559
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40977
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41395
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41813
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42231
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42649
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43067
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43485
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43903
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44321
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44739
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45157
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.45575

==> data/kw40.dat <==
2.	3297.2	1531.4	0.63642	0.47237	0.00025694
1.98	3249.	1508.7	0.63723	0.47157	0.00027223
1.96	3201.1	1486.1	0.63811	0.47077	0.00028871
1.94	3153.4	1463.7	0.63908	0.47004	0.00030651
1.92	3105.9	1441.4	0.64013	0.46939	0.00032574
1.9	3058.6	1419.2	0.64127	0.46876	0.00034658
1.88	3011.6	1397.2	0.64251	0.46826	0.00036916
1.86	2964.8	1375.3	0.64386	0.46777	0.0003937
1.84	2918.3	1353.5	0.64531	0.46744	0.00042039
1.82	2872.	1331.9	0.64688	0.46713	0.0004495
1.8	2825.9	1310.3	0.64857	0.46698	0.00048126
1.78	2780.1	1288.9	0.6504	0.46689	0.00051605
1.76	2734.5	1267.7	0.65236	0.46699	0.00055414
1.74	2689.1	1246.5	0.65447	0.46715	0.00059605
1.72	2644.	1225.4	0.65674	0.46753	0.00064215
1.7	2599.1	1204.4	0.65917	0.468	0.00069307
1.68	2554.5	1183.5	0.66178	0.4687	0.0007494
1.66	2510.1	1162.7	0.66458	0.46959	0.00081191
1.64	2466.	1141.9	0.66757	0.4707	0.00088146
1.62	2422.1	1121.3	0.67077	0.4721	0.00095908
1.6	2378.5	1100.6	0.67419	0.47374	0.001046
1.58	2335.2	1080.1	0.67785	0.47575	0.0011436
1.56	2292.1	1059.5	0.68174	0.47809	0.0012536
1.54	2249.2	1039.	0.68589	0.48087	0.0013781
1.52	2206.7	1018.4	0.6903	0.48409	0.0015197
1.5	2164.4	997.88	0.69499	0.48786	0.001681
1.48	2122.4	977.29	0.69995	0.49224	0.0018664
1.46	2080.6	956.64	0.70519	0.49732	0.0020796
1.44	2039.2	935.91	0.71071	0.50324	0.002327
1.42	1998.	915.06	0.71649	0.51007	0.002615
1.4	1957.1	894.05	0.72252	0.51804	0.0029529
1.38	1916.6	872.86	0.72875	0.52728	0.0033516
1.36	1876.3	851.42	0.73512	0.53761	0.0038256
1.34	1836.4	829.74	0.74156	0.54856	0.0044826
1.32	1796.8	807.77	0.74796	0.56129	0.0053533
1.3	1757.5	785.45	0.75417	0.57556	0.0064645
1.28	1718.6	762.76	0.75997	0.59116	0.0078645
1.26	1680.	739.65	0.76513	0.60769	0.0096124
1.24	1641.8	716.12	0.76933	0.62441	0.011774
1.22	1604.	692.22	0.77227	0.64009	0.014415
1.2	1566.6	668.03	0.77367	0.65317	0.017587
1.18	1529.6	643.68	0.77333	0.66197	0.021314
1.16	1493.1	619.39	0.77123	0.66523	0.025574
1.14	1456.9	595.35	0.76752	0.66259	0.030299
1.12	1421.1	571.78	0.76249	0.65471	0.035382
1.1	1385.8	548.84	0.75654	0.64299	0.040695
1.08	1350.8	526.6	0.75004	0.62906	0.046111
1.06	1316.3	505.12	0.74334	0.61436	0.051521
1.04	1282.1	484.38	0.73668	0.59995	0.056835
1.02	1248.3	464.35	0.73025	0.58652	0.061984
1.	1215.	444.98	0.72415	0.57445	0.066918
0.98	1182.	426.19	0.71845	0.56393	0.071601
0.96	1149.3	407.94	0.71317	0.55502	0.076004
0.94	1117.1	390.16	0.70828	0.54768	0.080107
0.92	1085.2	372.79	0.70375	0.54188	0.083893
0.9	1053.7	355.79	0.69952	0.53753	0.087345
0.88	1022.5	339.1	0.69549	0.53454	0.090448
0.86	991.78	322.69	0.69154	0.53281	0.093186
0.84	961.4	306.52	0.68753	0.53222	0.095542
0.82	931.41	290.55	0.68327	0.53264	0.097497
0.8	901.81	274.77	0.67854	0.53391	0.099032
0.78	872.6	259.15	0.67307	0.53578	0.10013
0.76	843.79	243.68	0.66654	0.53799	0.10076
0.74	815.38	228.37	0.65862	0.54014	0.10093
0.72	787.39	213.23	0.64893	0.54175	0.1006
0.7	759.82	198.28	0.63711	0.54225	0.099796
0.68	732.67	183.57	0.62285	0.54095	0.098513
0.66	705.95	169.16	0.60596	0.53718	0.096784
0.64	679.66	155.12	0.58638	0.53031	0.094656
0.62	653.79	141.53	0.56425	0.51995	0.092194
0.6	628.36	128.47	0.53989	0.50593	0.089479
0.58	603.35	116.03	0.51378	0.48847	0.086599
0.56	578.75	104.26	0.48644	0.46803	0.083641
0.54	554.56	93.21	0.45839	0.44524	0.080687
0.52	530.77	82.903	0.43008	0.42079	0.077804
0.5	507.36	73.347	0.40185	0.39532	0.075041
0.48	484.31	64.534	0.37394	0.36935	0.072436
0.46	461.62	56.447	0.34653	0.34327	0.070008
0.44	439.26	49.062	0.3197	0.31735	0.067767
0.42	417.22	42.35	0.29352	0.29179	0.065713
0.4	395.48	36.28	0.26803	0.26673	0.063838
0.38	374.04	30.823	0.24329	0.24228	0.062128
0.36	352.86	25.945	0.21934	0.21852	0.060564
0.34	331.94	21.614	0.19624	0.19555	0.059122
0.32	311.26	17.8	0.17407	0.17346	0.057772
0.3	290.8	14.469	0.15289	0.15233	0.05648
0.28	270.55	11.589	0.1328	0.13225	0.055204
0.26	250.49	9.1276	0.11387	0.11331	0.053895
0.24	230.61	7.0523	0.096186	0.095601	0.052494
0.22	210.88	5.3299	0.079839	0.079208	0.050932
0.2	191.29	3.9275	0.064908	0.064216	0.04913
0.18	171.83	2.8115	0.051474	0.050714	0.047001
0.16	152.48	1.9478	0.039613	0.038807	0.044472
0.14	133.22	1.3011	0.029386	0.028673	0.041576
0.12	114.04	0.83024	0.020789	0.020559	0.03909
0.1	94.923	0.50666	0.013885	0.013586	0.036336
0.079433	75.318	0.40062	0.0090215	0.0090215	0.040616
0.06339	60.039	0.27362	0.0075177	0.0075177	0.044809
0.050587	47.867	0.18963	0.0063007	0.0063007	0.049002
0.04037	38.168	0.13287	0.005406	0.005406	0.053195
0.032217	30.437	0.093726	0.0047174	0.0047174	0.057388
0.02571	24.274	0.066368	0.0041601	0.0041601	0.061581
0.020517	19.36	0.047091	0.0036902	0.0036902	0.065774
0.016373	15.442	0.033485	0.0032671	0.0032671	0.069967
0.013067	12.317	0.023688	0.0028945	0.0028945	0.07416
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.078353
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.082546
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.086739
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.090932
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.095125
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.099318
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.10351
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.1077
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.1119
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11609
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.12028
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.12448
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12867
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.13286
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13706
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.14125
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14544
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14963
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.15383
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15802
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.16221
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.16641
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.1706
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.17479
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17899
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.18318
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18737
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.19157
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19576
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19995
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20414
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20834
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.21253
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21672
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.22092
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22511
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.2293
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.2335
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23769
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.24188
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24607
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.25027
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25446
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.25865
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.26285
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26704
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.27123
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27543
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.27962
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28381
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.28801
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.2922
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29639
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.30058
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30478
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30897
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.31316
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31736
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.32155
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.32574
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32994
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33413
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33832
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34251
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34671
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.3509
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35509
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35929
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36348
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36767
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.37187
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.37606
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.38025
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38445
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38864
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39283
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39702
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40122
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40541
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.4096
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.4138
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41799
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42218
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42638
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43057
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43476
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43895
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44315
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44734
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45153
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.45573

==> data/kw40_result.txt <==
2.0352e+00 1.0496e+04 5.5320e+00 8.0262e+00 3.4006e+03
2.0352e+00 1.0522e+04 5.5548e+00 8.2510e+00 3.3570e+03
2.0349e+00 1.0548e+04 5.5786e+00 8.4911e+00 3.3115e+03
2.0344e+00 1.0575e+04 5.6037e+00 8.7483e+00 3.2639e+03
2.0338e+00 1.0602e+04 5.6300e+00 9.0242e+00 3.2143e+03
2.0329e+00 1.0630e+04 5.6578e+00 9.3213e+00 3.1623e+03
2.0317e+00 1.0658e+04 5.6872e+00 9.6419e+00 3.1080e+03
2.0303e+00 1.0687e+04 5.7183e+00 9.9889e+00 3.0512e+03
2.0285e+00 1.0716e+04 5.7512e+00 1.0366e+01 2.9918e+03
2.0263e+00 1.0746e+04 5.7863e+00 1.0777e+01 2.9297e+03
2.0237e+00 1.0777e+04 5.8237e+00 1.1227e+01 2.8647e+03
2.0207e+00 1.0808e+04 5.8637e+00 1.1721e+01 2.7969e+03
2.0172e+00 1.0840e+04 5.9066e+00 1.2267e+01 2.7259e+03
2.0130e+00 1.0873e+04 5.9527e+00 1.2872e+01 2.6518e+03
2.0082e+00 1.0906e+04 6.0024e+00 1.3546e+01 2.5745e+03
2.0027e+00 1.0940e+04 6.0563e+00 1.4300e+01 2.4940e+03
1.9964e+00 1.0975e+04 6.1147e+00 1.5150e+01 2.4100e+03
1.9891e+00 1.1010e+04 6.1785e+00 1.6113e+01 2.3227e+03
1.9808e+00 1.1046e+04 6.2483e+00 1.7212e+01 2.2319e+03
1.9714e+00 1.1083e+04 6.3249e+00 1.8473e+01 2.1376e+03
1.9606e+00 1.1120e+04 6.4095e+00 1.9934e+01 2.0400e+03
1.9483e+00 1.1158e+04 6.5033e+00 2.1638e+01 1.9390e+03
1.9343e+00 1.1196e+04 6.6079e+00 2.3646e+01 1.8349e+03
1.9184e+00 1.1236e+04 6.7251e+00 2.6034e+01 1.7278e+03
1.9004e+00 1.1275e+04 6.8572e+00 2.8909e+01 1.6181e+03
1.8799e+00 1.1316e+04 7.0071e+00 3.2411e+01 1.5063e+03
1.8565e+00 1.1357e+04 7.1785e+00 3.6739e+01 1.3927e+03
1.8299e+00 1.1399e+04 7.3761e+00 4.2173e+01 1.2780e+03
1.7995e+00 1.1440e+04 7.6061e+00 4.9125e+01 1.1631e+03
1.7648e+00 1.1481e+04 7.8768e+00 5.8211e+01 1.0490e+03
1.7251e+00 1.1521e+04 8.1994e+00 7.0391e+01 9.3734e+02
1.6792e+00 1.1559e+04 8.5902e+00 8.7218e+01 8.2945e+02
1.6314e+00 1.1594e+04 9.0231e+00 1.0870e+02 7.3646e+02
1.5820e+00 1.1623e+04 9.5027e+00 1.3621e+02 6.6278e+02
1.5311e+00 1.1648e+04 1.0034e+01 1.7157e+02 6.3470e+02
1.4791e+00 1.1668e+04 1.0623e+01 2.1719e+02 6.3669e+02
1.4262e+00 1.1685e+04 1.1275e+01 2.7624e+02 6.4290e+02
1.3727e+00 1.1698e+04 1.1999e+01 3.5293e+02 6.5036e+02
1.3188e+00 1.1708e+04 1.2802e+01 4.5289e+02 6.5854e+02
1.2647e+00 1.1716e+04 1.3695e+01 5.8362e+02 6.6725e+02
1.2108e+00 1.1723e+04 1.4686e+01 7.5513e+02 6.7642e+02
1.1572e+00 1.1728e+04 1.5790e+01 9.8089e+02 6.8600e+02
1.1040e+00 1.1730e+04 1.7020e+01 1.2790e+03 6.9597e+02
1.0516e+00 1.1732e+04 1.8390e+01 1.6737e+03 7.0631e+02
1.0000e+00 1.1732e+04 1.9919e+01 2.1980e+03 7.1700e+02


==> data/kw45.dat <==
2.	3297.3	1531.1	0.63646	0.47275	0.00026387
1.98	3249.1	1508.4	0.63727	0.47198	0.00027985
1.96	3201.1	1485.8	0.63816	0.47122	0.00029711
1.94	3153.4	1463.3	0.63912	0.47053	0.00031577
1.92	3106.	1441.	0.64018	0.46992	0.000336
1.9	3058.7	1418.8	0.64132	0.46934	0.00035793
1.88	3011.7	1396.7	0.64256	0.46889	0.00038178
1.86	2964.9	1374.8	0.64391	0.46847	0.00040774
1.84	2918.4	1353.	0.64536	0.4682	0.00043604
1.82	2872.1	1331.3	0.64693	0.46798	0.000467
1.8	2826.	1309.8	0.64862	0.46792	0.00050087
1.78	2780.1	1288.3	0.65044	0.46793	0.00053807
1.76	2734.6	1267.	0.65241	0.46814	0.00057896
1.74	2689.2	1245.8	0.65451	0.46843	0.00062408
1.72	2644.1	1224.6	0.65678	0.46896	0.00067392
1.7	2599.2	1203.6	0.65921	0.46961	0.00072921
1.68	2554.6	1182.6	0.66181	0.47051	0.00079063
1.66	2510.3	1161.7	0.66459	0.47164	0.00085914
1.64	2466.1	1140.9	0.66757	0.47303	0.00093578
1.62	2422.3	1120.1	0.67076	0.47475	0.0010218
1.6	2378.7	1099.3	0.67415	0.47679	0.0011188
1.58	2335.3	1078.6	0.67777	0.47925	0.0012284
1.56	2292.3	1057.9	0.68163	0.48215	0.0013532
1.54	2249.4	1037.2	0.68572	0.48558	0.0014954
1.52	2206.9	1016.5	0.69006	0.48963	0.0016589
1.5	2164.6	995.67	0.69465	0.49439	0.0018474
1.48	2122.6	974.79	0.69949	0.50002	0.0020668
1.46	2080.9	953.8	0.70456	0.50662	0.0023229
1.44	2039.5	932.66	0.70985	0.51454	0.0026252
1.42	1998.4	911.31	0.71532	0.52386	0.0029842
1.4	1957.6	889.71	0.72092	0.53512	0.0034155
1.38	1917.1	867.78	0.72656	0.5476	0.0039569
1.36	1876.9	845.49	0.73214	0.56216	0.0047378
1.34	1837.	822.75	0.73747	0.57968	0.0057835
1.32	1797.5	799.45	0.74231	0.60045	0.0071595
1.3	1758.4	775.48	0.74631	0.62478	0.0089635
1.28	1719.6	750.73	0.74901	0.65263	0.011327
1.26	1681.2	725.11	0.74982	0.68308	0.014417
1.24	1643.3	698.59	0.74807	0.71354	0.018423
1.22	1605.7	671.31	0.7432	0.73923	0.023519
1.2	1568.7	643.59	0.73497	0.75376	0.029787
1.18	1532.	615.95	0.72372	0.7525	0.037138
1.16	1495.9	588.99	0.71036	0.73575	0.045299
1.14	1460.1	563.16	0.69602	0.7084	0.053901
1.12	1424.8	538.7	0.68166	0.67653	0.062597
1.1	1389.9	515.65	0.66795	0.64465	0.071131
1.08	1355.4	493.93	0.65521	0.61519	0.07934
1.06	1321.3	473.39	0.64361	0.5891	0.087136
1.04	1287.6	453.91	0.63316	0.56653	0.094476
1.02	1254.2	435.33	0.62383	0.54724	0.10134
1.	1221.2	417.54	0.61555	0.53089	0.10774
0.98	1188.5	400.43	0.60825	0.51712	0.11366
0.96	1156.2	383.91	0.60186	0.50562	0.11911
0.94	1124.2	367.9	0.59631	0.4961	0.1241
0.92	1092.6	352.33	0.59153	0.48832	0.12863
0.9	1061.3	337.15	0.58745	0.4821	0.13271
0.88	1030.3	322.3	0.58401	0.47727	0.13632
0.86	999.69	307.74	0.58112	0.47371	0.13946
0.84	969.41	293.44	0.57872	0.47127	0.14213
0.82	939.47	279.35	0.57669	0.46987	0.1443
0.8	909.89	265.46	0.57494	0.46939	0.14597
0.78	880.65	251.73	0.57333	0.46971	0.14712
0.76	851.77	238.15	0.57167	0.4707	0.14772
0.74	823.25	224.71	0.56977	0.47217	0.14776
0.72	795.09	211.39	0.56737	0.47391	0.14722
0.7	767.31	198.2	0.56416	0.47565	0.14608
0.68	739.91	185.15	0.55981	0.47703	0.14434
0.66	712.89	172.25	0.55395	0.47763	0.142
0.64	686.26	159.54	0.54618	0.47696	0.13908
0.62	660.03	147.05	0.53618	0.47451	0.13561
0.6	634.2	134.85	0.52368	0.46976	0.13164
0.58	608.77	122.99	0.50855	0.46231	0.12725
0.56	583.74	111.54	0.49083	0.4519	0.12253
0.54	559.11	100.57	0.47072	0.43848	0.11757
0.52	534.88	90.138	0.44856	0.42223	0.1125
0.5	511.03	80.289	0.42477	0.4035	0.10739
0.48	487.57	71.061	0.3998	0.38276	0.10234
0.46	464.48	62.477	0.37408	0.36048	0.097429
0.44	441.75	54.545	0.34795	0.33713	0.092697
0.42	419.36	47.265	0.3217	0.31311	0.088184
0.4	397.3	40.626	0.29558	0.28876	0.083909
0.38	375.56	34.614	0.26976	0.26434	0.079879
0.36	354.12	29.206	0.2444	0.24008	0.076089
0.34	332.96	24.38	0.21965	0.21619	0.072526
0.32	312.08	20.108	0.19562	0.19282	0.069168
0.3	291.44	16.363	0.17245	0.17016	0.065985
0.28	271.03	13.114	0.15028	0.14837	0.06294
0.26	250.84	10.33	0.12924	0.12759	0.059989
0.24	230.84	7.9764	0.10945	0.10799	0.057077
0.22	211.03	6.0197	0.091037	0.089707	0.054139
0.2	191.37	4.4242	0.074132	0.072881	0.051106
0.18	171.86	3.1533	0.058845	0.05765	0.047901
0.16	152.48	2.1692	0.045283	0.044163	0.044473
0.14	133.2	1.4322	0.033528	0.032646	0.040906
0.12	114.01	0.89622	0.023579	0.023263	0.038077
0.1	94.89	0.53155	0.015561	0.015215	0.035028
0.079433	75.318	0.40062	0.0090215	0.0090215	0.03932
0.06339	60.039	0.27362	0.0075177	0.0075177	0.043526
0.050587	47.867	0.18963	0.0063007	0.0063007	0.047732
0.04037	38.168	0.13287	0.005406	0.005406	0.051938
0.032217	30.437	0.093726	0.0047174	0.0047174	0.056144
0.02571	24.274	0.066368	0.0041601	0.0041601	0.06035
0.020517	19.36	0.047091	0.0036902	0.0036902	0.064556
0.016373	15.442	0.033485	0.0032671	0.0032671	0.068761
0.013067	12.317	0.023688	0.0028945	0.0028945	0.072967
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.077173
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.081379
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.085585
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.089791
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.093997
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.098202
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.10241
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10661
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.11082
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11503
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.11923
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.12344
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12764
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.13185
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13606
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.14026
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14447
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14867
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.15288
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15708
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.16129
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.1655
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.1697
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.17391
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17811
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.18232
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18653
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.19073
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19494
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19914
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20335
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20755
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.21176
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21597
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.22017
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22438
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.22858
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.23279
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.237
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.2412
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24541
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.24961
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25382
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.25803
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.26223
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26644
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.27064
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27485
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.27905
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28326
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.28747
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.29167
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29588
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.30008
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30429
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.3085
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.3127
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31691
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.32111
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.32532
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32952
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33373
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33794
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34214
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34635
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.35055
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35476
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35897
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36317
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36738
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.37158
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.37579
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.38
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.3842
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38841
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39261
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39682
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40102
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40523
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40944
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41364
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41785
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42205
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42626
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43047
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43467
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43888
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44308
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44729
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45149
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.4557

==> data/kw45_result.txt <==
1.0000e+00 1.2039e+04 2.0819e+01 2.5505e+03 7.8248e+02
1.0510e+00 1.2040e+04 1.9238e+01 1.9531e+03 7.8634e+02
1.1029e+00 1.2041e+04 1.7818e+01 1.5007e+03 7.9257e+02
1.1554e+00 1.2040e+04 1.6543e+01 1.1573e+03 8.0169e+02
1.2085e+00 1.2037e+04 1.5396e+01 8.9580e+02 8.1431e+02
1.2618e+00 1.2031e+04 1.4363e+01 6.9610e+02 8.3107e+02
1.3153e+00 1.2023e+04 1.3433e+01 5.4312e+02 8.5262e+02
1.3686e+00 1.2013e+04 1.2595e+01 4.2554e+02 8.7945e+02
1.4215e+00 1.2000e+04 1.1838e+01 3.3489e+02 9.1205e+02
1.4738e+00 1.1985e+04 1.1155e+01 2.6475e+02 9.5086e+02
1.5252e+00 1.1966e+04 1.0539e+01 2.1031e+02 9.9641e+02
1.5755e+00 1.1942e+04 9.9817e+00 1.6790e+02 1.0494e+03
1.6244e+00 1.1913e+04 9.4782e+00 1.3476e+02 1.1105e+03
1.6715e+00 1.1880e+04 9.0232e+00 1.0876e+02 1.1806e+03
1.7167e+00 1.1842e+04 8.6121e+00 8.8288e+01 1.2602e+03
1.7560e+00 1.1802e+04 8.2714e+00 7.3376e+01 1.3420e+03
1.7903e+00 1.1762e+04 7.9850e+00 6.2189e+01 1.4254e+03
1.8203e+00 1.1721e+04 7.7409e+00 5.3589e+01 1.5098e+03
1.8466e+00 1.1680e+04 7.5308e+00 4.6836e+01 1.5948e+03
1.8697e+00 1.1638e+04 7.3481e+00 4.1440e+01 1.6798e+03
1.8900e+00 1.1597e+04 7.1880e+00 3.7057e+01 1.7645e+03
1.9079e+00 1.1556e+04 7.0467e+00 3.3449e+01 1.8484e+03
1.9237e+00 1.1515e+04 6.9212e+00 3.0443e+01 1.9311e+03
1.9375e+00 1.1475e+04 6.8090e+00 2.7909e+01 2.0124e+03
1.9497e+00 1.1436e+04 6.7081e+00 2.5754e+01 2.0921e+03
1.9604e+00 1.1397e+04 6.6170e+00 2.3903e+01 2.1699e+03
1.9698e+00 1.1360e+04 6.5344e+00 2.2300e+01 2.2457e+03
1.9780e+00 1.1323e+04 6.4591e+00 2.0903e+01 2.3194e+03
1.9852e+00 1.1286e+04 6.3902e+00 1.9676e+01 2.3909e+03
1.9915e+00 1.1250e+04 6.3270e+00 1.8591e+01 2.4602e+03
1.9970e+00 1.1215e+04 6.2687e+00 1.7627e+01 2.5272e+03
2.0017e+00 1.1180e+04 6.2148e+00 1.6765e+01 2.5920e+03
2.0058e+00 1.1147e+04 6.1647e+00 1.5990e+01 2.6546e+03
2.0093e+00 1.1113e+04 6.1182e+00 1.5290e+01 2.7149e+03
2.0123e+00 1.1080e+04 6.0747e+00 1.4656e+01 2.7731e+03
2.0149e+00 1.1048e+04 6.0341e+00 1.4078e+01 2.8291e+03
2.0170e+00 1.1017e+04 5.9959e+00 1.3550e+01 2.8829e+03
2.0187e+00 1.0986e+04 5.9600e+00 1.3064e+01 2.9348e+03
2.0202e+00 1.0956e+04 5.9261e+00 1.2617e+01 2.9846e+03
2.0213e+00 1.0926e+04 5.8941e+00 1.2204e+01 3.0325e+03
2.0222e+00 1.0897e+04 5.8637e+00 1.1820e+01 3.0785e+03
2.0228e+00 1.0869e+04 5.8348e+00 1.1464e+01 3.1226e+03
2.0232e+00 1.0841e+04 5.8074e+00 1.1130e+01 3.1650e+03
2.0235e+00 1.0813e+04 5.7812e+00 1.0818e+01 3.2057e+03
2.0236e+00 1.0786e+04 5.7561e+00 1.0526e+01 3.2448e+03


==> data/kw50.dat <==
2.	3297.3	1531.	0.63649	0.47296	0.00026783
1.98	3249.1	1508.2	0.6373	0.47222	0.00028421
1.96	3201.2	1485.6	0.63819	0.47147	0.00030192
1.94	3153.5	1463.1	0.63916	0.47081	0.00032109
1.92	3106.	1440.8	0.64021	0.47022	0.00034188
1.9	3058.7	1418.6	0.64136	0.46967	0.00036446
1.88	3011.7	1396.5	0.6426	0.46926	0.00038903
1.86	2965.	1374.6	0.64394	0.46887	0.00041582
1.84	2918.4	1352.7	0.6454	0.46864	0.00044507
1.82	2872.1	1331.	0.64697	0.46846	0.0004771
1.8	2826.	1309.5	0.64866	0.46846	0.00051221
1.78	2780.2	1288.	0.65049	0.46853	0.00055084
1.76	2734.6	1266.6	0.65245	0.4688	0.00059337
1.74	2689.3	1245.4	0.65456	0.46918	0.00064041
1.72	2644.2	1224.2	0.65682	0.4698	0.00069248
1.7	2599.3	1203.1	0.65925	0.47056	0.00075037
1.68	2554.7	1182.1	0.66185	0.47159	0.00081486
1.66	2510.3	1161.1	0.66463	0.47286	0.000887
1.64	2466.2	1140.3	0.6676	0.47442	0.00096795
1.62	2422.4	1119.4	0.67078	0.47635	0.0010591
1.6	2378.8	1098.6	0.67417	0.47864	0.0011623
1.58	2335.4	1077.8	0.67777	0.48139	0.0012795
1.56	2292.4	1057.	0.6816	0.48465	0.0014135
1.54	2249.6	1036.2	0.68567	0.48853	0.0015671
1.52	2207.	1015.3	0.68997	0.49314	0.0017448
1.5	2164.8	994.34	0.69451	0.49858	0.001951
1.48	2122.8	973.28	0.69927	0.50512	0.0021931
1.46	2081.1	952.06	0.70424	0.51284	0.0024786
1.44	2039.7	930.64	0.70938	0.52228	0.0028194
1.42	1998.6	908.95	0.71466	0.53359	0.0032296
1.4	1957.8	886.91	0.71997	0.54702	0.0037317
1.38	1917.4	864.48	0.7252	0.5624	0.0044591
1.36	1877.2	841.53	0.7302	0.58155	0.0054662
1.34	1837.4	817.94	0.73467	0.60521	0.0068228
1.32	1798.	793.51	0.73823	0.63444	0.0086499
1.3	1758.9	768.06	0.7403	0.67038	0.011126
1.28	1720.3	741.33	0.74007	0.71357	0.014508
1.26	1682.1	713.14	0.7365	0.7623	0.019143
1.24	1644.3	683.43	0.72846	0.80964	0.025436
1.22	1607.	652.59	0.71534	0.8407	0.033686
1.2	1570.2	621.55	0.69773	0.84052	0.043807
1.18	1533.9	591.53	0.67761	0.80847	0.055205
1.16	1498.1	563.42	0.65721	0.7588	0.067065
1.14	1462.7	537.5	0.63803	0.70622	0.07874
1.12	1427.7	513.66	0.62069	0.6584	0.089876
1.1	1393.2	491.63	0.60532	0.61758	0.10033
1.08	1359.	471.12	0.5918	0.58353	0.11005
1.06	1325.2	451.88	0.57996	0.55538	0.11908
1.04	1291.7	433.7	0.56961	0.53206	0.12743
1.02	1258.6	416.42	0.56059	0.51269	0.13515
1.	1225.8	399.88	0.55274	0.49657	0.14227
0.98	1193.4	383.99	0.54596	0.48312	0.14882
0.96	1161.2	368.66	0.54013	0.47193	0.15483
0.94	1129.4	353.8	0.53518	0.46263	0.16031
0.92	1097.9	339.36	0.53103	0.45499	0.16527
0.9	1066.8	325.28	0.52762	0.44879	0.16973
0.88	1035.9	311.51	0.5249	0.44386	0.17367
0.86	1005.4	298.01	0.52281	0.44006	0.17711
0.84	975.17	284.76	0.52129	0.43729	0.18002
0.82	945.27	271.72	0.52028	0.43544	0.1824
0.8	915.69	258.85	0.51971	0.43441	0.18423
0.78	886.44	246.15	0.51948	0.43412	0.1855
0.76	857.52	233.6	0.5195	0.43446	0.18617
0.74	828.94	221.17	0.51961	0.43533	0.18624
0.72	800.7	208.86	0.51965	0.43658	0.18567
0.7	772.8	196.66	0.51941	0.43803	0.18445
0.68	745.26	184.57	0.51863	0.43947	0.18255
0.66	718.07	172.61	0.51698	0.44063	0.17996
0.64	691.25	160.78	0.51414	0.4412	0.17669
0.62	664.81	149.12	0.50972	0.44079	0.17274
0.6	638.73	137.64	0.50334	0.43901	0.16814
0.58	613.04	126.41	0.49469	0.43545	0.16294
0.56	587.74	115.45	0.48352	0.42974	0.1572
0.54	562.82	104.84	0.46971	0.4216	0.15102
0.52	538.28	94.622	0.4533	0.41088	0.14449
0.5	514.13	84.854	0.43447	0.3976	0.13773
0.48	490.36	75.586	0.41354	0.38189	0.13084
0.46	466.97	66.856	0.39088	0.36405	0.12394
0.44	443.94	58.696	0.36691	0.3444	0.11711
0.42	421.28	51.125	0.34203	0.32332	0.11043
0.4	398.95	44.152	0.31657	0.30116	0.10396
0.38	376.96	37.78	0.29085	0.27825	0.097739
0.36	355.29	32.002	0.26511	0.25488	0.091796
0.34	333.92	26.807	0.23959	0.23133	0.086141
0.32	312.85	22.178	0.21449	0.20785	0.080772
0.3	292.04	18.095	0.19	0.18466	0.075676
0.28	271.49	14.534	0.1663	0.162	0.07083
0.26	251.17	11.466	0.14359	0.14009	0.066198
0.24	231.08	8.8627	0.12204	0.11916	0.061738
0.22	211.18	6.6898	0.10183	0.09942	0.057393
0.2	191.46	4.9122	0.083141	0.081081	0.053103
0.18	171.9	3.4925	0.066127	0.064346	0.048807
0.16	152.48	2.3907	0.050937	0.049424	0.044474
0.14	133.17	1.5639	0.037686	0.036607	0.040246
0.12	113.97	0.9628	0.026393	0.025984	0.037073
0.1	94.856	0.55672	0.017256	0.01686	0.033739
0.079433	75.318	0.40062	0.0090215	0.0090215	0.038044
0.06339	60.039	0.27362	0.0075177	0.0075177	0.042263
0.050587	47.867	0.18963	0.0063007	0.0063007	0.046481
0.04037	38.168	0.13287	0.005406	0.005406	0.0507
0.032217	30.437	0.093726	0.0047174	0.0047174	0.054918
0.02571	24.274	0.066368	0.0041601	0.0041601	0.059137
0.020517	19.36	0.047091	0.0036902	0.0036902	0.063355
0.016373	15.442	0.033485	0.0032671	0.0032671	0.067574
0.013067	12.317	0.023688	0.0028945	0.0028945	0.071792
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.076011
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.080229
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.084448
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.088666
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.092884
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.097103
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.10132
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10554
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.10976
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11398
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.1182
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.12241
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12663
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.13085
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13507
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.13929
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14351
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14772
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.15194
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15616
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.16038
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.1646
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.16882
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.17304
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17725
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.18147
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18569
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.18991
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19413
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19835
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20257
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20678
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.211
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21522
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.21944
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22366
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.22788
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.23209
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23631
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.24053
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24475
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.24897
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25319
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.25741
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.26162
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26584
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.27006
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27428
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.2785
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28272
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.28694
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.29115
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29537
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.29959
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30381
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30803
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.31225
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31646
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.32068
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.3249
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32912
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33334
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33756
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34178
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34599
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.35021
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35443
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35865
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36287
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36709
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.3713
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.37552
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.37974
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38396
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38818
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.3924
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39662
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40083
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40505
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40927
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41349
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41771
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42193
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42615
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43036
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43458
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.4388
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44302
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44724
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45146
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.45567

==> data/kw50_result.txt <==
1.0000e+00 1.2302e+04 2.1603e+01 2.8852e+03 9.6957e+02
1.0505e+00 1.2304e+04 1.9974e+01 2.2182e+03 9.9031e+02
1.1019e+00 1.2305e+04 1.8509e+01 1.7113e+03 1.0135e+03
1.1540e+00 1.2305e+04 1.7192e+01 1.3249e+03 1.0392e+03
1.2065e+00 1.2302e+04 1.6006e+01 1.0297e+03 1.0679e+03
1.2594e+00 1.2298e+04 1.4938e+01 8.0333e+02 1.0998e+03
1.3123e+00 1.2290e+04 1.3975e+01 6.2929e+02 1.1351e+03
1.3650e+00 1.2279e+04 1.3106e+01 4.9503e+02 1.1740e+03
1.4174e+00 1.2266e+04 1.2321e+01 3.9114e+02 1.2168e+03
1.4692e+00 1.2249e+04 1.1611e+01 3.1047e+02 1.2638e+03
1.5201e+00 1.2230e+04 1.0970e+01 2.4761e+02 1.3152e+03
1.5698e+00 1.2206e+04 1.0390e+01 1.9847e+02 1.3713e+03
1.6181e+00 1.2178e+04 9.8657e+00 1.5992e+02 1.4326e+03
1.6648e+00 1.2144e+04 9.3911e+00 1.2957e+02 1.4994e+03
1.7095e+00 1.2105e+04 8.9616e+00 1.0559e+02 1.5722e+03
1.7484e+00 1.2065e+04 8.6049e+00 8.8027e+01 1.6443e+03
1.7825e+00 1.2025e+04 8.3041e+00 7.4800e+01 1.7157e+03
1.8123e+00 1.1984e+04 8.0473e+00 6.4593e+01 1.7864e+03
1.8386e+00 1.1942e+04 7.8257e+00 5.6554e+01 1.8563e+03
1.8617e+00 1.1900e+04 7.6327e+00 5.0110e+01 1.9253e+03
1.8820e+00 1.1859e+04 7.4633e+00 4.4864e+01 1.9935e+03
1.9000e+00 1.1817e+04 7.3134e+00 4.0535e+01 2.0606e+03
1.9158e+00 1.1776e+04 7.1801e+00 3.6920e+01 2.1268e+03
1.9298e+00 1.1735e+04 7.0607e+00 3.3869e+01 2.1917e+03
1.9422e+00 1.1695e+04 6.9533e+00 3.1269e+01 2.2555e+03
1.9530e+00 1.1655e+04 6.8562e+00 2.9033e+01 2.3180e+03
1.9626e+00 1.1616e+04 6.7680e+00 2.7096e+01 2.3792e+03
1.9710e+00 1.1578e+04 6.6875e+00 2.5404e+01 2.4390e+03
1.9783e+00 1.1541e+04 6.6139e+00 2.3918e+01 2.4974e+03
1.9848e+00 1.1504e+04 6.5462e+00 2.2604e+01 2.5544e+03
1.9904e+00 1.1468e+04 6.4838e+00 2.1435e+01 2.6099e+03
1.9953e+00 1.1433e+04 6.4261e+00 2.0390e+01 2.6640e+03
1.9996e+00 1.1398e+04 6.3726e+00 1.9451e+01 2.7166e+03
2.0032e+00 1.1364e+04 6.3228e+00 1.8603e+01 2.7677e+03
2.0063e+00 1.1331e+04 6.2763e+00 1.7834e+01 2.8174e+03
2.0090e+00 1.1298e+04 6.2328e+00 1.7134e+01 2.8656e+03
2.0112e+00 1.1266e+04 6.1919e+00 1.6494e+01 2.9123e+03
2.0130e+00 1.1234e+04 6.1535e+00 1.5907e+01 2.9576e+03
2.0145e+00 1.1203e+04 6.1174e+00 1.5366e+01 3.0015e+03
2.0157e+00 1.1172e+04 6.0832e+00 1.4867e+01 3.0439e+03
2.0167e+00 1.1142e+04 6.0508e+00 1.4404e+01 3.0851e+03
2.0173e+00 1.1113e+04 6.0201e+00 1.3974e+01 3.1249e+03
2.0178e+00 1.1084e+04 5.9908e+00 1.3572e+01 3.1634e+03
2.0180e+00 1.1056e+04 5.9630e+00 1.3197e+01 3.2006e+03
2.0181e+00 1.1028e+04 5.9364e+00 1.2846e+01 3.2366e+03


==> data/kw55.dat <==
2.	3297.3	1530.9	0.63651	0.4731	0.0002704
1.98	3249.1	1508.1	0.63732	0.47236	0.00028704
1.96	3201.2	1485.5	0.63821	0.47163	0.00030504
1.94	3153.5	1463.	0.63918	0.47098	0.00032454
1.92	3106.	1440.6	0.64024	0.47041	0.0003457
1.9	3058.8	1418.4	0.64138	0.46989	0.0003687
1.88	3011.8	1396.3	0.64263	0.46949	0.00039375
1.86	2965.	1374.4	0.64397	0.46913	0.00042108
1.84	2918.4	1352.6	0.64543	0.46893	0.00045095
1.82	2872.1	1330.9	0.647	0.46878	0.00048369
1.8	2826.1	1309.3	0.6487	0.46881	0.00051961
1.78	2780.2	1287.8	0.65052	0.46892	0.00055918
1.76	2734.6	1266.4	0.65248	0.46924	0.0006028
1.74	2689.3	1245.1	0.65459	0.46967	0.0006511
1.72	2644.2	1223.9	0.65686	0.47035	0.00070465
1.7	2599.3	1202.8	0.65928	0.47118	0.00076427
1.68	2554.7	1181.8	0.66188	0.47229	0.00083081
1.66	2510.4	1160.8	0.66466	0.47367	0.00090538
1.64	2466.3	1139.8	0.66763	0.47535	0.00098922
1.62	2422.4	1119.	0.67081	0.47742	0.0010839
1.6	2378.8	1098.1	0.67419	0.47987	0.0011913
1.58	2335.5	1077.2	0.67778	0.48284	0.0013136
1.56	2292.5	1056.4	0.6816	0.48636	0.0014539
1.54	2249.7	1035.5	0.68565	0.49055	0.0016154
1.52	2207.1	1014.5	0.68993	0.49556	0.001803
1.5	2164.9	993.45	0.69443	0.50151	0.0020218
1.48	2122.9	972.26	0.69914	0.50871	0.0022802
1.46	2081.2	950.88	0.70404	0.51729	0.0025868
1.44	2039.9	929.26	0.70909	0.52793	0.002956
1.42	1998.8	907.32	0.71422	0.54083	0.0034049
1.4	1958.	884.97	0.71932	0.5557	0.0039914
1.38	1917.6	862.14	0.72426	0.57398	0.004855
1.36	1877.5	838.67	0.7288	0.59719	0.0060419
1.34	1837.7	814.37	0.73257	0.62667	0.0076626
1.32	1798.3	788.98	0.73504	0.66454	0.009895
1.3	1759.3	762.17	0.73536	0.71332	0.013021
1.28	1720.8	733.52	0.73229	0.7749	0.017468
1.26	1682.7	702.65	0.72417	0.84629	0.02386
1.24	1645.1	669.56	0.70942	0.91028	0.032907
1.22	1608.	635.24	0.68796	0.93165	0.044904
1.2	1571.5	601.73	0.66258	0.89321	0.059083
1.18	1535.4	570.81	0.63716	0.82053	0.073963
1.16	1499.9	543.	0.61407	0.74523	0.088397
1.14	1464.8	518.	0.59396	0.68069	0.10189
1.12	1430.1	495.32	0.57666	0.62857	0.11432
1.1	1395.8	474.48	0.5618	0.58709	0.12574
1.08	1361.8	455.14	0.549	0.55387	0.13622
1.06	1328.2	437.	0.53796	0.52702	0.14587
1.04	1295.	419.85	0.52841	0.50508	0.15475
1.02	1262.	403.52	0.52015	0.487	0.16293
1.	1229.4	387.89	0.51303	0.47199	0.17048
0.98	1197.1	372.85	0.50693	0.45951	0.17742
0.96	1165.1	358.32	0.50175	0.44911	0.18378
0.94	1133.4	344.23	0.4974	0.44047	0.1896
0.92	1102.	330.52	0.49383	0.43333	0.19487
0.9	1071.	317.14	0.49097	0.42749	0.19962
0.88	1040.2	304.06	0.48878	0.42279	0.20384
0.86	1009.7	291.23	0.48721	0.41912	0.20754
0.84	979.52	278.62	0.48623	0.41636	0.21069
0.82	949.64	266.21	0.48578	0.41442	0.21329
0.8	920.08	253.98	0.4858	0.41322	0.21532
0.78	890.82	241.9	0.48624	0.41265	0.21676
0.76	861.88	229.96	0.48701	0.41264	0.21758
0.74	833.26	218.15	0.48801	0.41311	0.21777
0.72	804.97	206.45	0.48912	0.41392	0.21729
0.7	777.	194.86	0.49016	0.41495	0.21612
0.68	749.37	183.38	0.49093	0.41603	0.21422
0.66	722.08	172.01	0.49118	0.41695	0.21159
0.64	695.14	160.77	0.49062	0.41751	0.2082
0.62	668.56	149.67	0.48892	0.41742	0.20406
0.6	642.33	138.73	0.48573	0.41638	0.19917
0.58	616.47	127.99	0.48068	0.41408	0.19356
0.56	590.98	117.48	0.47346	0.41021	0.18727
0.54	565.86	107.25	0.46383	0.40449	0.18038
0.52	541.12	97.328	0.45164	0.39671	0.17296
0.5	516.75	87.778	0.43687	0.38674	0.16512
0.48	492.76	78.64	0.41966	0.37457	0.15696
0.46	469.13	69.956	0.40024	0.36026	0.1486
0.44	445.88	61.763	0.37894	0.34399	0.14014
0.42	422.98	54.09	0.3561	0.32598	0.13171
0.4	400.44	46.959	0.3321	0.30648	0.12338
0.38	378.24	40.382	0.30728	0.28576	0.11523
0.36	356.37	34.368	0.28195	0.2641	0.10732
0.34	334.82	28.915	0.25639	0.24176	0.099705
0.32	313.58	24.019	0.23087	0.219	0.092407
0.3	292.62	19.669	0.20564	0.19609	0.085439
0.28	271.93	15.849	0.18091	0.17329	0.078803
0.26	251.5	12.538	0.15695	0.15087	0.072485
0.24	231.31	9.711	0.13398	0.12914	0.06646
0.22	211.33	7.3399	0.11223	0.10836	0.060687
0.2	191.54	5.3914	0.091937	0.088819	0.055121
0.18	171.93	3.8289	0.07332	0.070801	0.049718
0.16	152.48	2.6121	0.056576	0.054591	0.044475
0.14	133.15	1.6964	0.041861	0.040604	0.039594
0.12	113.94	1.03	0.029229	0.028716	0.03608
0.1	94.822	0.58216	0.01897	0.018522	0.032469
0.079433	75.318	0.40062	0.0090215	0.0090215	0.036788
0.06339	60.039	0.27362	0.0075177	0.0075177	0.041019
0.050587	47.867	0.18963	0.0063007	0.0063007	0.045249
0.04037	38.168	0.13287	0.005406	0.005406	0.04948
0.032217	30.437	0.093726	0.0047174	0.0047174	0.053711
0.02571	24.274	0.066368	0.0041601	0.0041601	0.057942
0.020517	19.36	0.047091	0.0036902	0.0036902	0.062173
0.016373	15.442	0.033485	0.0032671	0.0032671	0.066404
0.013067	12.317	0.023688	0.0028945	0.0028945	0.070635
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.074866
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.079097
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.083328
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.087559
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.09179
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.096021
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.10025
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10448
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.10871
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11294
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.11718
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.12141
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12564
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.12987
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.1341
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.13833
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14256
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14679
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.15102
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15525
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.15948
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.16372
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.16795
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.17218
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17641
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.18064
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18487
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.1891
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19333
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19756
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20179
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20602
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.21026
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21449
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.21872
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22295
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.22718
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.23141
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23564
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.23987
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.2441
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.24833
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25256
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.2568
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.26103
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26526
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.26949
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27372
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.27795
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28218
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.28641
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.29064
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29487
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.29911
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30334
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30757
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.3118
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31603
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.32026
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.32449
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32872
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33295
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33718
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34141
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34565
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.34988
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35411
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35834
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36257
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.3668
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.37103
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.37526
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.37949
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38372
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38795
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39219
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39642
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40065
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40488
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40911
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41334
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41757
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.4218
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42603
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43026
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43449
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43873
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44296
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44719
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45142
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.45565

==> data/kw55_result.txt <==
1.0000e+00 1.2534e+04 2.2306e+01 3.2087e+03 1.1409e+03
1.0504e+00 1.2537e+04 2.0627e+01 2.4721e+03 1.1719e+03
1.1015e+00 1.2538e+04 1.9116e+01 1.9113e+03 1.2051e+03
1.1534e+00 1.2538e+04 1.7758e+01 1.4831e+03 1.2407e+03
1.2056e+00 1.2536e+04 1.6534e+01 1.1552e+03 1.2788e+03
1.2582e+00 1.2531e+04 1.5431e+01 9.0340e+02 1.3199e+03
1.3108e+00 1.2523e+04 1.4436e+01 7.0937e+02 1.3639e+03
1.3632e+00 1.2512e+04 1.3538e+01 5.5939e+02 1.4110e+03
1.4153e+00 1.2497e+04 1.2727e+01 4.4308e+02 1.4615e+03
1.4666e+00 1.2479e+04 1.1994e+01 3.5258e+02 1.5155e+03
1.5171e+00 1.2458e+04 1.1331e+01 2.8191e+02 1.5730e+03
1.5665e+00 1.2433e+04 1.0731e+01 2.2654e+02 1.6344e+03
1.6144e+00 1.2403e+04 1.0187e+01 1.8299e+02 1.6997e+03
1.6606e+00 1.2369e+04 9.6953e+00 1.4863e+02 1.7690e+03
1.7050e+00 1.2329e+04 9.2498e+00 1.2141e+02 1.8424e+03
1.7436e+00 1.2288e+04 8.8791e+00 1.0142e+02 1.9134e+03
1.7774e+00 1.2246e+04 8.5660e+00 8.6318e+01 1.9821e+03
1.8071e+00 1.2203e+04 8.2983e+00 7.4638e+01 2.0488e+03
1.8333e+00 1.2161e+04 8.0670e+00 6.5418e+01 2.1135e+03
1.8564e+00 1.2119e+04 7.8652e+00 5.8012e+01 2.1764e+03
1.8767e+00 1.2076e+04 7.6878e+00 5.1973e+01 2.2375e+03
1.8947e+00 1.2034e+04 7.5307e+00 4.6980e+01 2.2970e+03
1.9106e+00 1.1992e+04 7.3906e+00 4.2805e+01 2.3549e+03
1.9247e+00 1.1950e+04 7.2651e+00 3.9276e+01 2.4113e+03
1.9372e+00 1.1909e+04 7.1521e+00 3.6265e+01 2.4663e+03
1.9482e+00 1.1868e+04 7.0498e+00 3.3673e+01 2.5199e+03
1.9579e+00 1.1828e+04 6.9567e+00 3.1425e+01 2.5721e+03
1.9664e+00 1.1789e+04 6.8718e+00 2.9462e+01 2.6231e+03
1.9740e+00 1.1751e+04 6.7940e+00 2.7735e+01 2.6728e+03
1.9806e+00 1.1713e+04 6.7225e+00 2.6207e+01 2.7212e+03
1.9864e+00 1.1676e+04 6.6565e+00 2.4849e+01 2.7685e+03
1.9914e+00 1.1640e+04 6.5955e+00 2.3633e+01 2.8145e+03
1.9958e+00 1.1605e+04 6.5389e+00 2.2542e+01 2.8594e+03
1.9996e+00 1.1570e+04 6.4861e+00 2.1556e+01 2.9032e+03
2.0029e+00 1.1536e+04 6.4370e+00 2.0663e+01 2.9459e+03
2.0057e+00 1.1502e+04 6.3910e+00 1.9850e+01 2.9875e+03
2.0080e+00 1.1469e+04 6.3478e+00 1.9107e+01 3.0280e+03
2.0099e+00 1.1437e+04 6.3073e+00 1.8426e+01 3.0675e+03
2.0115e+00 1.1405e+04 6.2690e+00 1.7799e+01 3.1059e+03
2.0128e+00 1.1374e+04 6.2330e+00 1.7220e+01 3.1433e+03
2.0138e+00 1.1344e+04 6.1988e+00 1.6685e+01 3.1797e+03
2.0146e+00 1.1314e+04 6.1665e+00 1.6187e+01 3.2151e+03
2.0151e+00 1.1284e+04 6.1357e+00 1.5724e+01 3.2496e+03
2.0154e+00 1.1255e+04 6.1064e+00 1.5291e+01 3.2831e+03
2.0155e+00 1.1227e+04 6.0785e+00 1.4886e+01 3.3157e+03


==> data/kw60.dat <==
2.	3297.3	1530.8	0.63653	0.4732	0.0002722
1.98	3249.1	1508.	0.63734	0.47247	0.00028902
1.96	3201.2	1485.4	0.63823	0.47175	0.00030723
1.94	3153.5	1462.9	0.6392	0.47111	0.00032696
1.92	3106.	1440.5	0.64026	0.47055	0.00034838
1.9	3058.8	1418.3	0.6414	0.47004	0.00037168
1.88	3011.8	1396.2	0.64265	0.46965	0.00039706
1.86	2965.	1374.3	0.644	0.46931	0.00042477
1.84	2918.5	1352.4	0.64545	0.46913	0.00045508
1.82	2872.2	1330.7	0.64703	0.469	0.00048832
1.8	2826.1	1309.1	0.64872	0.46905	0.00052481
1.78	2780.3	1287.6	0.65055	0.4692	0.00056505
1.76	2734.7	1266.2	0.65251	0.46955	0.00060944
1.74	2689.3	1244.9	0.65462	0.47002	0.00065864
1.72	2644.2	1223.7	0.65689	0.47074	0.00071324
1.7	2599.4	1202.6	0.65931	0.47162	0.0007741
1.68	2554.8	1181.5	0.66191	0.47279	0.0008421
1.66	2510.4	1160.5	0.66469	0.47424	0.00091841
1.64	2466.3	1139.6	0.66766	0.47601	0.0010043
1.62	2422.5	1118.6	0.67083	0.47818	0.0011015
1.6	2378.9	1097.8	0.67421	0.48076	0.001212
1.58	2335.6	1076.9	0.6778	0.48388	0.001338
1.56	2292.5	1055.9	0.68161	0.48759	0.0014829
1.54	2249.7	1035.	0.68565	0.49202	0.0016502
1.52	2207.2	1014.	0.68991	0.49734	0.0018451
1.5	2165.	992.82	0.69438	0.50367	0.0020733
1.48	2123.	971.53	0.69906	0.51139	0.0023438
1.46	2081.3	950.03	0.70391	0.52064	0.0026666
1.44	2040.	928.26	0.70889	0.53224	0.0030576
1.42	1998.9	906.12	0.71391	0.54656	0.0035367
1.4	1958.1	883.54	0.71885	0.56257	0.0042027
1.38	1917.7	860.39	0.72355	0.58332	0.00517
1.36	1877.6	836.5	0.72772	0.61003	0.0065052
1.34	1837.9	811.61	0.73092	0.64504	0.0083541
1.32	1798.6	785.37	0.73243	0.69155	0.010955
1.3	1759.6	757.29	0.73113	0.75426	0.014706
1.28	1721.2	726.74	0.72526	0.83724	0.020264
1.26	1683.2	693.09	0.71238	0.93518	0.028634
1.24	1645.7	656.51	0.69056	1.0096	0.040893
1.22	1608.9	619.22	0.66152	0.99628	0.056911
1.2	1572.6	584.54	0.63109	0.90637	0.074609
1.18	1536.8	553.97	0.60373	0.80334	0.091845
1.16	1501.4	527.17	0.58054	0.71736	0.10773
1.14	1466.5	503.34	0.56111	0.65104	0.12214
1.12	1432.1	481.79	0.54476	0.6004	0.13521
1.1	1397.9	462.	0.53088	0.5611	0.14711
1.08	1364.2	443.59	0.51903	0.53007	0.15799
1.06	1330.7	426.3	0.50885	0.50515	0.16798
1.04	1297.6	409.92	0.50009	0.48483	0.17718
1.02	1264.8	394.3	0.49254	0.46814	0.18566
1.	1232.3	379.31	0.48606	0.4543	0.19348
0.98	1200.1	364.88	0.48055	0.44277	0.20069
0.96	1168.2	350.91	0.47589	0.43315	0.20732
0.94	1136.6	337.35	0.47203	0.42513	0.2134
0.92	1105.3	324.15	0.46889	0.4185	0.21893
0.9	1074.3	311.25	0.46645	0.41306	0.22393
0.88	1043.5	298.62	0.46464	0.40868	0.2284
0.86	1013.1	286.24	0.46344	0.40521	0.23233
0.84	982.92	274.06	0.46281	0.40257	0.23571
0.82	953.07	262.07	0.46271	0.40067	0.23854
0.8	923.51	250.25	0.46309	0.39942	0.24078
0.78	894.25	238.57	0.46391	0.39874	0.24242
0.76	865.3	227.03	0.46509	0.39855	0.24344
0.74	836.65	215.62	0.46655	0.39876	0.2438
0.72	808.33	204.31	0.46819	0.39924	0.24347
0.7	780.31	193.12	0.46987	0.3999	0.24242
0.68	752.63	182.04	0.47142	0.40059	0.24063
0.66	725.27	171.07	0.47262	0.40115	0.23806
0.64	698.25	160.23	0.47324	0.40138	0.2347
0.62	671.58	149.53	0.47297	0.40106	0.23053
0.6	645.25	138.98	0.47151	0.39999	0.22555
0.58	619.27	128.61	0.46851	0.39791	0.21977
0.56	593.65	118.46	0.46368	0.39459	0.21322
0.54	568.39	108.55	0.45671	0.38981	0.20594
0.52	543.5	98.921	0.4474	0.38338	0.198
0.5	518.97	89.614	0.43563	0.37517	0.18948
0.48	494.81	80.667	0.42141	0.36512	0.18048
0.46	471.02	72.116	0.40483	0.35321	0.17109
0.44	447.58	63.996	0.3861	0.33949	0.16145
0.42	424.51	56.337	0.36549	0.32406	0.15165
0.4	401.79	49.164	0.3433	0.30706	0.14182
0.38	379.41	42.497	0.31984	0.28864	0.13204
0.36	357.37	36.349	0.29545	0.269	0.12242
0.34	335.66	30.731	0.2704	0.24832	0.11303
0.32	314.27	25.646	0.24499	0.22684	0.10393
0.3	293.17	21.092	0.2195	0.20478	0.095179
0.28	272.36	17.062	0.1942	0.18242	0.086802
0.26	251.82	13.545	0.16936	0.16004	0.078818
0.24	231.53	10.522	0.14527	0.13796	0.071226
0.22	211.47	7.9702	0.12223	0.11653	0.064013
0.2	191.62	5.8618	0.10052	0.096099	0.057156
0.18	171.97	4.1625	0.080425	0.077017	0.050635
0.16	152.48	2.8335	0.062199	0.059662	0.044476
0.14	133.13	1.8295	0.046051	0.044619	0.03896
0.12	113.91	1.0977	0.032087	0.031458	0.035097
0.1	94.788	0.60788	0.020703	0.020201	0.031221
0.079433	75.318	0.40062	0.0090215	0.0090215	0.035551
0.06339	60.039	0.27362	0.0075177	0.0075177	0.039795
0.050587	47.867	0.18963	0.0063007	0.0063007	0.044038
0.04037	38.168	0.13287	0.005406	0.005406	0.048281
0.032217	30.437	0.093726	0.0047174	0.0047174	0.052524
0.02571	24.274	0.066368	0.0041601	0.0041601	0.056767
0.020517	19.36	0.047091	0.0036902	0.0036902	0.06101
0.016373	15.442	0.033485	0.0032671	0.0032671	0.065254
0.013067	12.317	0.023688	0.0028945	0.0028945	0.069497
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.07374
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.077983
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.082226
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.086469
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.090712
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.094956
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.099199
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10344
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.10769
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11193
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.11617
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.12041
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12466
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.1289
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13314
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.13739
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14163
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14587
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.15012
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15436
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.1586
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.16285
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.16709
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.17133
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17558
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.17982
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18406
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.18831
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19255
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19679
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20103
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20528
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.20952
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21376
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.21801
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22225
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.22649
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.23074
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23498
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.23922
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24347
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.24771
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25195
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.2562
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.26044
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26468
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.26893
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27317
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.27741
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28165
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.2859
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.29014
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29438
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.29863
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30287
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30711
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.31136
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.3156
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.31984
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.32409
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32833
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33257
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33682
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34106
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.3453
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.34955
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35379
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35803
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36227
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36652
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.37076
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.375
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.37925
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38349
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38773
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39198
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39622
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40046
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40471
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40895
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41319
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41744
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42168
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42592
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43017
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43441
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43865
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44289
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44714
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45138
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.45562

==> data/kw60_result.txt <==
1.0000e+00 1.2744e+04 2.2952e+01 3.5252e+03 1.2802e+03
1.0506e+00 1.2746e+04 2.1212e+01 2.7150e+03 1.3197e+03
1.1020e+00 1.2748e+04 1.9649e+01 2.0985e+03 1.3613e+03
1.1540e+00 1.2747e+04 1.8243e+01 1.6282e+03 1.4052e+03
1.2065e+00 1.2745e+04 1.6978e+01 1.2682e+03 1.4516e+03
1.2592e+00 1.2740e+04 1.5838e+01 9.9185e+02 1.5007e+03
1.3119e+00 1.2731e+04 1.4811e+01 7.7901e+02 1.5526e+03
1.3644e+00 1.2719e+04 1.3884e+01 6.1454e+02 1.6075e+03
1.4165e+00 1.2703e+04 1.3048e+01 4.8701e+02 1.6655e+03
1.4678e+00 1.2683e+04 1.2291e+01 3.8778e+02 1.7265e+03
1.5182e+00 1.2659e+04 1.1608e+01 3.1028e+02 1.7908e+03
1.5674e+00 1.2632e+04 1.0989e+01 2.4954e+02 1.8583e+03
1.6151e+00 1.2600e+04 1.0429e+01 2.0175e+02 1.9290e+03
1.6612e+00 1.2563e+04 9.9225e+00 1.6402e+02 2.0030e+03
1.7052e+00 1.2521e+04 9.4633e+00 1.3410e+02 2.0802e+03
1.7436e+00 1.2478e+04 9.0813e+00 1.1212e+02 2.1536e+03
1.7772e+00 1.2433e+04 8.7586e+00 9.5505e+01 2.2236e+03
1.8066e+00 1.2389e+04 8.4825e+00 8.2641e+01 2.2904e+03
1.8326e+00 1.2344e+04 8.2438e+00 7.2478e+01 2.3544e+03
1.8554e+00 1.2300e+04 8.0355e+00 6.4306e+01 2.4158e+03
1.8757e+00 1.2256e+04 7.8522e+00 5.7635e+01 2.4748e+03
1.8935e+00 1.2212e+04 7.6897e+00 5.2117e+01 2.5316e+03
1.9093e+00 1.2169e+04 7.5449e+00 4.7497e+01 2.5863e+03
1.9233e+00 1.2125e+04 7.4149e+00 4.3589e+01 2.6391e+03
1.9357e+00 1.2083e+04 7.2978e+00 4.0252e+01 2.6902e+03
1.9467e+00 1.2041e+04 7.1917e+00 3.7378e+01 2.7395e+03
1.9564e+00 1.1999e+04 7.0951e+00 3.4883e+01 2.7874e+03
1.9649e+00 1.1959e+04 7.0070e+00 3.2703e+01 2.8338e+03
1.9724e+00 1.1919e+04 6.9261e+00 3.0785e+01 2.8788e+03
1.9790e+00 1.1880e+04 6.8518e+00 2.9087e+01 2.9225e+03
1.9848e+00 1.1842e+04 6.7832e+00 2.7577e+01 2.9650e+03
1.9899e+00 1.1805e+04 6.7197e+00 2.6226e+01 3.0063e+03
1.9943e+00 1.1768e+04 6.6608e+00 2.5012e+01 3.0465e+03
1.9981e+00 1.1733e+04 6.6060e+00 2.3917e+01 3.0856e+03
2.0014e+00 1.1698e+04 6.5548e+00 2.2923e+01 3.1237e+03
2.0042e+00 1.1663e+04 6.5070e+00 2.2019e+01 3.1608e+03
2.0066e+00 1.1630e+04 6.4621e+00 2.1194e+01 3.1970e+03
2.0085e+00 1.1596e+04 6.4199e+00 2.0437e+01 3.2323e+03
2.0101e+00 1.1564e+04 6.3802e+00 1.9741e+01 3.2667e+03
2.0114e+00 1.1532e+04 6.3427e+00 1.9099e+01 3.3003e+03
2.0124e+00 1.1501e+04 6.3073e+00 1.8505e+01 3.3330e+03
2.0132e+00 1.1470e+04 6.2737e+00 1.7954e+01 3.3649e+03
2.0137e+00 1.1440e+04 6.2418e+00 1.7442e+01 3.3961e+03
2.0140e+00 1.1410e+04 6.2115e+00 1.6963e+01 3.4265e+03
2.0140e+00 1.1381e+04 6.1826e+00 1.6515e+01 3.4561e+03


==> data/kw65.dat <==
2.	3297.3	1530.7	0.63654	0.47327	0.00027353
1.98	3249.2	1508.	0.63736	0.47255	0.00029049
1.96	3201.2	1485.3	0.63824	0.47183	0.00030885
1.94	3153.5	1462.8	0.63922	0.4712	0.00032875
1.92	3106.	1440.5	0.64027	0.47065	0.00035036
1.9	3058.8	1418.3	0.64142	0.47015	0.00037388
1.88	3011.8	1396.2	0.64267	0.46978	0.00039951
1.86	2965.	1374.2	0.64402	0.46944	0.00042751
1.84	2918.5	1352.4	0.64547	0.46928	0.00045814
1.82	2872.2	1330.6	0.64705	0.46916	0.00049175
1.8	2826.1	1309.	0.64874	0.46924	0.00052867
1.78	2780.3	1287.5	0.65057	0.4694	0.00056941
1.76	2734.7	1266.1	0.65253	0.46978	0.00061437
1.74	2689.4	1244.8	0.65464	0.47027	0.00066425
1.72	2644.3	1223.6	0.65691	0.47103	0.00071963
1.7	2599.4	1202.4	0.65934	0.47195	0.00078142
1.68	2554.8	1181.3	0.66193	0.47317	0.00085051
1.66	2510.4	1160.3	0.66471	0.47467	0.00092813
1.64	2466.3	1139.4	0.66768	0.47651	0.0010156
1.62	2422.5	1118.4	0.67085	0.47875	0.0011147
1.6	2378.9	1097.5	0.67423	0.48143	0.0012275
1.58	2335.6	1076.6	0.67781	0.48467	0.0013564
1.56	2292.5	1055.6	0.68162	0.48853	0.0015048
1.54	2249.8	1034.6	0.68565	0.49314	0.0016765
1.52	2207.2	1013.5	0.6899	0.49869	0.001877
1.5	2165.	992.34	0.69435	0.50533	0.0021124
1.48	2123.	970.98	0.69901	0.51346	0.0023924
1.46	2081.4	949.39	0.70382	0.52326	0.0027277
1.44	2040.	927.49	0.70874	0.53564	0.0031361
1.42	1999.	905.2	0.71367	0.55085	0.0036394
1.4	1958.2	882.43	0.7185	0.56811	0.0043751
1.38	1917.8	859.03	0.72301	0.59101	0.0054257
1.36	1877.8	834.79	0.72687	0.62093	0.006885
1.34	1838.1	809.39	0.72957	0.66094	0.0089324
1.32	1798.8	782.39	0.73023	0.71594	0.011872
1.3	1759.9	753.13	0.72742	0.7932	0.016229
1.28	1721.5	720.7	0.71875	0.9012	0.022938
1.26	1683.6	684.16	0.70089	1.0286	0.033511
1.24	1646.3	644.14	0.67192	1.0974	0.049363
1.22	1609.6	604.8	0.63693	1.0262	0.069191
1.2	1573.5	570.14	0.60422	0.89176	0.089411
1.18	1537.9	540.56	0.57696	0.77489	0.10799
1.16	1502.8	514.93	0.5547	0.68815	0.12459
1.14	1468.1	492.2	0.53639	0.62456	0.13944
1.12	1433.7	471.61	0.5211	0.57694	0.15283
1.1	1399.7	452.65	0.50819	0.54028	0.16498
1.08	1366.1	434.97	0.49718	0.51149	0.17609
1.06	1332.8	418.33	0.48775	0.48839	0.18629
1.04	1299.8	402.53	0.47964	0.46957	0.19569
1.02	1267.	387.43	0.47268	0.45408	0.20438
1.	1234.6	372.93	0.46673	0.4412	0.21241
0.98	1202.5	358.93	0.46167	0.43048	0.21983
0.96	1170.7	345.38	0.45743	0.42154	0.22667
0.94	1139.1	332.2	0.45394	0.41409	0.23296
0.92	1107.9	319.35	0.45115	0.4079	0.23871
0.9	1076.9	306.8	0.44901	0.40283	0.24393
0.88	1046.2	294.5	0.44749	0.39873	0.24861
0.86	1015.8	282.42	0.44656	0.3955	0.25276
0.84	985.66	270.55	0.44618	0.39302	0.25636
0.82	955.82	258.85	0.44632	0.3912	0.2594
0.8	926.27	247.3	0.44694	0.38998	0.26186
0.78	897.01	235.91	0.44799	0.38927	0.26372
0.76	868.05	224.64	0.44943	0.38898	0.26494
0.74	839.39	213.49	0.45116	0.38903	0.26549
0.72	811.04	202.46	0.4531	0.38928	0.26535
0.7	783.	191.54	0.45513	0.38966	0.26448
0.68	755.27	180.73	0.4571	0.39002	0.26284
0.66	727.87	170.04	0.45882	0.39021	0.26041
0.64	700.79	159.47	0.46008	0.39005	0.25715
0.62	674.05	149.05	0.46061	0.38937	0.25305
0.6	647.65	138.79	0.46013	0.388	0.2481
0.58	621.59	128.7	0.45835	0.38573	0.2423
0.56	595.88	118.83	0.45496	0.38238	0.23565
0.54	570.53	109.19	0.4497	0.3778	0.2282
0.52	545.52	99.811	0.44233	0.37187	0.21998
0.5	520.88	90.734	0.4327	0.36447	0.21106
0.48	496.59	81.987	0.42075	0.35556	0.20152
0.46	472.66	73.6	0.40648	0.34511	0.19145
0.44	449.09	65.603	0.39	0.33312	0.18096
0.42	425.87	58.022	0.37149	0.31963	0.17014
0.4	403.	50.881	0.35117	0.30468	0.15912
0.38	380.48	44.2	0.3293	0.28834	0.14802
0.36	358.3	37.997	0.30614	0.27069	0.13693
0.34	336.45	32.285	0.28198	0.25184	0.12598
0.32	314.92	27.075	0.25709	0.23192	0.11525
0.3	293.7	22.372	0.23174	0.2111	0.10482
0.28	272.77	18.178	0.20623	0.18961	0.094778
0.26	252.13	14.489	0.18086	0.1677	0.085165
0.24	231.75	11.295	0.15595	0.1457	0.076021
0.22	211.61	8.5808	0.13185	0.12397	0.067366
0.2	191.7	6.3233	0.1089	0.10293	0.059209
0.18	172.	4.4934	0.087442	0.082993	0.051558
0.16	152.48	3.055	0.067806	0.064641	0.044478
0.14	133.11	1.9632	0.050256	0.048708	0.038332
0.12	113.88	1.166	0.034967	0.03421	0.034126
0.1	94.753	0.63387	0.022454	0.021896	0.029993
0.079433	75.318	0.40062	0.0090215	0.0090215	0.034336
0.06339	60.039	0.27362	0.0075177	0.0075177	0.038591
0.050587	47.867	0.18963	0.0063007	0.0063007	0.042846
0.04037	38.168	0.13287	0.005406	0.005406	0.047102
0.032217	30.437	0.093726	0.0047174	0.0047174	0.051357
0.02571	24.274	0.066368	0.0041601	0.0041601	0.055612
0.020517	19.36	0.047091	0.0036902	0.0036902	0.059867
0.016373	15.442	0.033485	0.0032671	0.0032671	0.064122
0.013067	12.317	0.023688	0.0028945	0.0028945	0.068378
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.072633
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.076888
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.081143
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.085398
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.089654
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.093909
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.098164
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10242
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.10667
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.11093
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.11518
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.11944
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.1237
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.12795
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13221
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.13646
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.14072
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14497
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.14923
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15348
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.15774
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.16199
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.16625
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.1705
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17476
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.17901
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18327
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.18752
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19178
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19603
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.20029
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20454
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.2088
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21305
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.21731
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22156
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.22582
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.23007
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23433
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.23859
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24284
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.2471
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25135
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.25561
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.25986
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26412
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.26837
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27263
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.27688
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28114
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.28539
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.28965
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.2939
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.29816
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30241
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30667
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.31092
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31518
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.31943
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.32369
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32794
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.3322
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.33645
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34071
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34496
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.34922
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35348
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35773
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.36199
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36624
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.3705
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.37475
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.37901
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38326
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.38752
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39177
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39603
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.40028
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40454
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40879
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41305
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.4173
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42156
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42581
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.43007
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43432
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43858
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44283
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44709
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45134
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.4556

==> data/kw65_result.txt <==
1.0000e+00 1.2936e+04 2.3554e+01 3.8376e+03 1.3936e+03
1.0510e+00 1.2938e+04 2.1752e+01 2.9521e+03 1.4406e+03
1.1027e+00 1.2939e+04 2.0135e+01 2.2795e+03 1.4897e+03
1.1551e+00 1.2939e+04 1.8682e+01 1.7671e+03 1.5412e+03
1.2079e+00 1.2936e+04 1.7376e+01 1.3754e+03 1.5952e+03
1.2608e+00 1.2930e+04 1.6201e+01 1.0751e+03 1.6518e+03
1.3137e+00 1.2921e+04 1.5142e+01 8.4410e+02 1.7111e+03
1.3664e+00 1.2907e+04 1.4188e+01 6.6574e+02 1.7732e+03
1.4185e+00 1.2890e+04 1.3327e+01 5.2754e+02 1.8382e+03
1.4699e+00 1.2868e+04 1.2549e+01 4.2007e+02 1.9062e+03
1.5202e+00 1.2842e+04 1.1846e+01 3.3618e+02 1.9770e+03
1.5693e+00 1.2811e+04 1.1211e+01 2.7045e+02 2.0508e+03
1.6169e+00 1.2777e+04 1.0636e+01 2.1874e+02 2.1273e+03
1.6627e+00 1.2737e+04 1.0116e+01 1.7790e+02 2.2066e+03
1.7065e+00 1.2692e+04 9.6443e+00 1.4552e+02 2.2884e+03
1.7446e+00 1.2646e+04 9.2522e+00 1.2173e+02 2.3654e+03
1.7779e+00 1.2599e+04 8.9210e+00 1.0374e+02 2.4379e+03
1.8071e+00 1.2552e+04 8.6377e+00 8.9811e+01 2.5064e+03
1.8328e+00 1.2505e+04 8.3926e+00 7.8798e+01 2.5714e+03
1.8554e+00 1.2459e+04 8.1786e+00 6.9937e+01 2.6331e+03
1.8754e+00 1.2413e+04 7.9902e+00 6.2698e+01 2.6918e+03
1.8931e+00 1.2367e+04 7.8232e+00 5.6706e+01 2.7479e+03
1.9088e+00 1.2322e+04 7.6741e+00 5.1686e+01 2.8015e+03
1.9226e+00 1.2277e+04 7.5403e+00 4.7436e+01 2.8528e+03
1.9349e+00 1.2233e+04 7.4196e+00 4.3805e+01 2.9021e+03
1.9458e+00 1.2190e+04 7.3102e+00 4.0675e+01 2.9494e+03
1.9554e+00 1.2147e+04 7.2106e+00 3.7958e+01 2.9951e+03
1.9639e+00 1.2105e+04 7.1196e+00 3.5582e+01 3.0390e+03
1.9714e+00 1.2064e+04 7.0361e+00 3.3490e+01 3.0815e+03
1.9780e+00 1.2024e+04 6.9593e+00 3.1639e+01 3.1226e+03
1.9838e+00 1.1984e+04 6.8884e+00 2.9991e+01 3.1624e+03
1.9889e+00 1.1946e+04 6.8228e+00 2.8517e+01 3.2009e+03
1.9933e+00 1.1908e+04 6.7618e+00 2.7192e+01 3.2383e+03
1.9971e+00 1.1871e+04 6.7051e+00 2.5997e+01 3.2747e+03
2.0004e+00 1.1835e+04 6.6522e+00 2.4913e+01 3.3100e+03
2.0032e+00 1.1800e+04 6.6027e+00 2.3927e+01 3.3443e+03
2.0055e+00 1.1765e+04 6.5563e+00 2.3026e+01 3.3777e+03
2.0075e+00 1.1731e+04 6.5126e+00 2.2201e+01 3.4103e+03
2.0091e+00 1.1698e+04 6.4716e+00 2.1442e+01 3.4421e+03
2.0104e+00 1.1665e+04 6.4328e+00 2.0743e+01 3.4730e+03
2.0114e+00 1.1633e+04 6.3962e+00 2.0096e+01 3.5032e+03
2.0122e+00 1.1602e+04 6.3615e+00 1.9495e+01 3.5327e+03
2.0127e+00 1.1571e+04 6.3286e+00 1.8937e+01 3.5614e+03
2.0130e+00 1.1541e+04 6.2973e+00 1.8417e+01 3.5895e+03
2.0130e+00 1.1511e+04 6.2675e+00 1.7931e+01 3.6170e+03


==> data/kw70.dat <==
2.	3297.3	1530.7	0.63655	0.47332	0.00027456
1.98	3249.2	1507.9	0.63737	0.47261	0.00029162
1.96	3201.2	1485.3	0.63826	0.4719	0.00031009
1.94	3153.5	1462.8	0.63923	0.47127	0.00033013
1.92	3106.	1440.4	0.64028	0.47073	0.00035189
1.9	3058.8	1418.2	0.64143	0.47023	0.00037558
1.88	3011.8	1396.1	0.64268	0.46987	0.0004014
1.86	2965.	1374.1	0.64403	0.46955	0.00042962
1.84	2918.5	1352.3	0.64549	0.46939	0.00046049
1.82	2872.2	1330.5	0.64706	0.46929	0.0004944
1.8	2826.1	1308.9	0.64876	0.46938	0.00053165
1.78	2780.3	1287.4	0.65059	0.46956	0.00057277
1.76	2734.7	1266.	0.65255	0.46995	0.00061818
1.74	2689.4	1244.7	0.65466	0.47047	0.00066858
1.72	2644.3	1223.5	0.65693	0.47125	0.00072457
1.7	2599.4	1202.3	0.65935	0.47221	0.00078708
1.68	2554.8	1181.2	0.66195	0.47346	0.00085702
1.66	2510.5	1160.2	0.66473	0.475	0.00093566
1.64	2466.4	1139.2	0.6677	0.47689	0.0010244
1.62	2422.5	1118.2	0.67087	0.4792	0.0011249
1.6	2378.9	1097.3	0.67424	0.48196	0.0012395
1.58	2335.6	1076.3	0.67783	0.48528	0.0013706
1.56	2292.6	1055.4	0.68163	0.48926	0.0015218
1.54	2249.8	1034.3	0.68565	0.49402	0.001697
1.52	2207.3	1013.2	0.68989	0.49976	0.0019019
1.5	2165.	991.97	0.69433	0.50665	0.0021431
1.48	2123.1	970.55	0.69897	0.51512	0.0024306
1.46	2081.4	948.88	0.70375	0.52536	0.0027762
1.44	2040.1	926.89	0.70862	0.53839	0.0031986
1.42	1999.	904.48	0.71349	0.55405	0.0037256
1.4	1958.3	881.55	0.71821	0.57271	0.0045167
1.38	1917.9	857.94	0.72257	0.59736	0.0056372
1.36	1877.9	833.4	0.72618	0.6302	0.0072036
1.34	1838.2	807.56	0.72845	0.67497	0.0094249
1.32	1798.9	779.88	0.72835	0.7383	0.012671
1.3	1760.1	749.52	0.72411	0.83115	0.017614
1.28	1721.7	715.2	0.71264	0.96665	0.025523
1.26	1684.	675.66	0.68953	1.1244	0.038549
1.24	1646.8	632.49	0.65376	1.1644	0.058182
1.22	1610.3	592.19	0.61493	1.0256	0.081159
1.2	1574.3	558.31	0.58193	0.86471	0.10292
1.18	1538.9	529.91	0.55566	0.74547	0.12217
1.16	1503.9	505.36	0.53461	0.66216	0.1391
1.14	1469.3	483.55	0.5174	0.60238	0.15415
1.12	1435.1	463.73	0.50307	0.55793	0.16768
1.1	1401.3	445.44	0.49098	0.52378	0.17997
1.08	1367.7	428.33	0.48069	0.49694	0.19122
1.06	1334.5	412.19	0.47187	0.47537	0.20156
1.04	1301.6	396.84	0.46429	0.45779	0.21112
1.02	1268.9	382.14	0.4578	0.4433	0.21996
1.	1236.6	368.01	0.45226	0.43123	0.22815
0.98	1204.5	354.35	0.44757	0.42119	0.23574
0.96	1172.7	341.1	0.44366	0.41281	0.24276
0.94	1141.2	328.21	0.44047	0.40583	0.24923
0.92	1110.	315.63	0.43794	0.40003	0.25516
0.9	1079.1	303.33	0.43605	0.39529	0.26057
0.88	1048.4	291.26	0.43475	0.39147	0.26546
0.86	1018.	279.41	0.43403	0.38844	0.26981
0.84	987.9	267.75	0.43384	0.38613	0.27361
0.82	958.07	256.26	0.43415	0.38442	0.27686
0.8	928.53	244.92	0.43494	0.38327	0.27952
0.78	899.27	233.72	0.43616	0.38258	0.28158
0.76	870.3	222.65	0.43776	0.38225	0.283
0.74	841.63	211.69	0.43966	0.38219	0.28376
0.72	813.27	200.85	0.44179	0.38231	0.28382
0.7	785.21	190.11	0.44403	0.38248	0.28314
0.68	757.45	179.5	0.44624	0.38258	0.28168
0.66	730.02	169.	0.44825	0.38244	0.27942
0.64	702.91	158.64	0.44987	0.38192	0.27632
0.62	676.12	148.42	0.45085	0.38087	0.27235
0.6	649.67	138.37	0.45095	0.37911	0.26751
0.58	623.55	128.5	0.4499	0.37649	0.26177
0.56	597.77	118.84	0.44741	0.37286	0.25514
0.54	572.34	109.42	0.44325	0.36814	0.24765
0.52	547.26	100.25	0.43719	0.36224	0.23932
0.5	522.52	91.378	0.42907	0.35511	0.23019
0.48	498.14	82.819	0.4188	0.3467	0.22034
0.46	474.11	74.6	0.40634	0.33705	0.20982
0.44	450.43	66.744	0.39173	0.32614	0.19874
0.42	427.09	59.273	0.37509	0.31399	0.18718
0.4	404.1	52.206	0.35655	0.3006	0.17526
0.38	381.46	45.562	0.33629	0.28597	0.16308
0.36	359.15	39.358	0.31453	0.27011	0.15078
0.34	337.18	33.607	0.29148	0.25304	0.13847
0.32	315.53	28.324	0.26738	0.23477	0.12627
0.3	294.2	23.52	0.24249	0.21541	0.11431
0.28	273.16	19.201	0.21709	0.19508	0.10269
0.26	252.42	15.372	0.19149	0.17397	0.091503
0.24	231.96	12.032	0.16604	0.15239	0.080833
0.22	211.75	9.1715	0.1411	0.13069	0.070741
0.2	191.79	6.7759	0.11707	0.10931	0.061275
0.18	172.03	4.8215	0.094374	0.088732	0.052484
0.16	152.48	3.2764	0.073398	0.069525	0.044479
0.14	133.09	2.0974	0.054473	0.052784	0.037736
0.12	113.84	1.2348	0.037869	0.036974	0.033165
0.1	94.718	0.6601	0.024222	0.023607	0.028787
0.079433	75.318	0.40062	0.0090215	0.0090215	0.033142
0.06339	60.039	0.27362	0.0075177	0.0075177	0.037409
0.050587	47.867	0.18963	0.0063007	0.0063007	0.041676
0.04037	38.168	0.13287	0.005406	0.005406	0.045943
0.032217	30.437	0.093726	0.0047174	0.0047174	0.05021
0.02571	24.274	0.066368	0.0041601	0.0041601	0.054477
0.020517	19.36	0.047091	0.0036902	0.0036902	0.058744
0.016373	15.442	0.033485	0.0032671	0.0032671	0.063011
0.013067	12.317	0.023688	0.0028945	0.0028945	0.067278
0.010428	9.8257	0.017141	0.0023608	0.0023608	0.071545
0.0083215	7.8383	0.013402	0.0017691	0.0017691	0.075812
0.0066408	6.2532	0.0106	0.0017665	0.0017665	0.080079
0.0052996	4.9889	0.0083674	0.0017644	0.0017644	0.084346
0.0042292	3.98	0.0059718	0.0024252	0.0024252	0.088613
0.0033751	3.1752	0.0041864	0.0020116	0.0020116	0.09288
0.0026934	2.5332	0.0030011	0.0016813	0.0016813	0.097147
0.0021494	2.0211	0.0022076	0.0014175	0.0014175	0.10141
0.0017153	1.6126	0.0016716	0.0012068	0.0012068	0.10568
0.0013689	1.2866	0.0013056	0.0010386	0.0010386	0.10995
0.0010924	1.0266	0.001053	0.0009043	0.0009043	0.11422
0.00087177	0.81905	0.00087646	0.0007971	0.0007971	0.11848
0.0006957	0.65347	0.00075261	0.00065526	0.00065526	0.12275
0.00055519	0.52135	0.00066684	0.00064303	0.00064303	0.12702
0.00044306	0.41592	0.00059956	0.00063328	0.00063328	0.13128
0.00035358	0.33177	0.00057263	0.00024603	0.00024603	0.13555
0.00028217	0.26463	0.00052316	0.0012282	0.0012282	0.13982
0.00022518	0.21109	0.00042118	0.0022772	0.0022772	0.14408
0.0001797	0.16838	0.00032519	0.0022179	0.0022179	0.14835
0.00014341	0.1343	0.0002499	0.0021949	0.0021949	0.15262
0.00011444	0.10712	0.00019142	0.0021083	0.0021083	0.15689
0.000091328	0.085446	0.00014428	0.0022774	0.0022774	0.16115
0.000072883	0.068161	0.00010687	0.0020509	0.0020509	0.16542
0.000058163	0.054377	0.000079849	0.0018699	0.0018699	0.16969
0.000046416	0.043382	0.000060084	0.0017253	0.0017253	0.17395
0.000037041	0.034611	0.000045457	0.0016099	0.0016099	0.17822
0.00002956	0.027639	0.000034496	0.0015461	0.0015461	0.18249
0.00002359	0.022102	0.000026194	0.0014528	0.0014528	0.18675
0.000018826	0.017651	0.000019891	0.0013795	0.0013795	0.19102
0.000015023	0.014078	0.000015066	0.0013216	0.0013216	0.19529
0.000011989	0.011214	0.000011346	0.0012759	0.0012759	0.19956
9.5677e-6	0.0089159	8.4463e-6	0.0012592	0.0012592	0.20382
7.6353e-6	0.0070886	6.2268e-6	0.001171	0.001171	0.20809
6.0932e-6	0.0056538	4.5937e-6	0.0011444	0.0011444	0.21236
4.8626e-6	0.0045129	3.417e-6	0.00091863	0.00091863	0.21662
3.8805e-6	0.0036003	2.6394e-6	0.00099174	0.00099174	0.22089
3.0968e-6	0.002873	1.9496e-6	0.00090498	0.00090498	0.22516
2.4713e-6	0.0022925	1.4438e-6	0.00085185	0.00085185	0.22942
1.9722e-6	0.0018291	1.0661e-6	0.00077785	0.00077785	0.23369
1.5739e-6	0.0014595	7.8948e-7	0.00073282	0.00073282	0.23796
1.256e-6	0.0011647	5.8279e-7	0.00066983	0.00066983	0.24223
1.0023e-6	0.00092946	4.3111e-7	0.0006196	0.0006196	0.24649
7.9989e-7	0.00074165	3.178e-7	0.00048259	0.00048259	0.25076
6.3834e-7	0.0005917	2.6182e-7	0.00047265	0.00047265	0.25503
5.0941e-7	0.00047216	1.9486e-7	0.00064762	0.00064762	0.25929
4.0653e-7	0.00037675	1.4291e-7	0.00051052	0.00051052	0.26356
3.2442e-7	0.00030064	1.056e-7	0.0004701	0.0004701	0.26783
2.589e-7	0.00023998	7.6877e-8	0.00043906	0.00043906	0.27209
2.0661e-7	0.00019152	5.7174e-8	0.00037401	0.00037401	0.27636
1.6488e-7	0.00015279	4.384e-8	0.00034118	0.00034118	0.28063
1.3158e-7	0.00012192	3.2319e-8	0.00036443	0.00036443	0.2849
1.0501e-7	0.000097293	2.3762e-8	0.00033053	0.00033053	0.28916
8.3798e-8	0.000077639	1.7531e-8	0.00030347	0.00030347	0.29343
6.6873e-8	0.000061947	1.282e-8	0.00028751	0.00028751	0.2977
5.3367e-8	0.000049428	9.3933e-9	0.00025998	0.00025998	0.30196
4.2589e-8	0.000039442	6.9068e-9	0.000238	0.000238	0.30623
3.3987e-8	0.000031479	5.0344e-9	0.0002257	0.0002257	0.3105
2.7123e-8	0.000025124	3.6721e-9	0.00020304	0.00020304	0.31476
2.1645e-8	0.000020051	2.6879e-9	0.00018497	0.00018497	0.31903
1.7273e-8	0.000016001	1.9499e-9	0.0001753	0.0001753	0.3233
1.3785e-8	0.000012768	1.4133e-9	0.00015671	0.00015671	0.32757
1.1001e-8	0.000010189	1.0282e-9	0.00014187	0.00014187	0.33183
8.7788e-9	8.1302e-6	7.3528e-10	0.00013807	0.00013807	0.3361
7.0057e-9	6.4875e-6	5.2531e-10	0.00011758	0.00011758	0.34037
5.5908e-9	5.177e-6	3.8193e-10	0.00010122	0.00010122	0.34463
4.4616e-9	4.1314e-6	2.8392e-10	0.000088365	0.000088365	0.3489
3.5605e-9	3.2969e-6	2.0589e-10	0.000096891	0.000096891	0.35317
2.8414e-9	2.6309e-6	1.4567e-10	0.000083957	0.000083957	0.35743
2.2675e-9	2.0995e-6	1.038e-10	0.000073634	0.000073634	0.3617
1.8096e-9	1.6755e-6	7.4322e-11	0.000065393	0.000065393	0.36597
1.4441e-9	1.3371e-6	5.262e-11	0.000063336	0.000063336	0.37024
1.1524e-9	1.0671e-6	3.6755e-11	0.000054197	0.000054197	0.3745
9.1968e-10	8.5164e-7	2.5861e-11	0.000046906	0.000046906	0.37877
7.3393e-10	6.7965e-7	1.8294e-11	0.000041089	0.000041089	0.38304
5.857e-10	5.4238e-7	1.2839e-11	0.000039307	0.000039307	0.3873
4.6741e-10	4.3281e-7	8.8627e-12	0.000033283	0.000033283	0.39157
3.7301e-10	3.4538e-7	6.163e-12	0.000028474	0.000028474	0.39584
2.9767e-10	2.7562e-7	4.3102e-12	0.000024637	0.000024637	0.4001
2.3755e-10	2.1994e-7	3.0015e-12	0.000023239	0.000023239	0.40437
1.8957e-10	1.755e-7	2.0515e-12	0.000019515	0.000019515	0.40864
1.5129e-10	1.4004e-7	1.4123e-12	0.000016541	0.000016541	0.41291
1.2073e-10	1.1175e-7	9.7797e-13	0.000014167	0.000014167	0.41717
9.6347e-11	8.9182e-8	6.7643e-13	0.000013214	0.000013214	0.42144
7.6888e-11	7.1176e-8	4.5832e-13	0.000011012	0.000011012	0.42571
6.1359e-11	5.6804e-8	3.1268e-13	9.2553e-6	9.2553e-6	0.42997
4.8966e-11	4.5334e-8	2.1456e-13	7.8537e-6	7.8537e-6	0.43424
3.9077e-11	3.6179e-8	1.4778e-13	6.7354e-6	6.7354e-6	0.43851
3.1185e-11	2.8873e-8	1.0183e-13	5.8431e-6	5.8431e-6	0.44277
2.4886e-11	2.3042e-8	6.9831e-14	5.1311e-6	5.1311e-6	0.44704
1.986e-11	1.8388e-8	4.7276e-14	4.5629e-6	4.5629e-6	0.45131
1.5849e-11	1.4674e-8	3.1172e-14	4.1095e-6	4.1095e-6	0.45558

==> data/kw70_result.txt <==
1.0000e+00 1.3113e+04 2.4122e+01 4.1479e+03 1.4843e+03
1.0514e+00 1.3116e+04 2.2257e+01 3.1854e+03 1.5384e+03
1.1036e+00 1.3117e+04 2.0586e+01 2.4560e+03 1.5947e+03
1.1564e+00 1.3116e+04 1.9086e+01 1.9013e+03 1.6535e+03
1.2095e+00 1.3113e+04 1.7740e+01 1.4782e+03 1.7148e+03
1.2628e+00 1.3106e+04 1.6529e+01 1.1544e+03 1.7788e+03
1.3160e+00 1.3096e+04 1.5440e+01 9.0560e+02 1.8454e+03
1.3688e+00 1.3081e+04 1.4459e+01 7.1381e+02 1.9147e+03
1.4211e+00 1.3062e+04 1.3575e+01 5.6539e+02 1.9869e+03
1.4725e+00 1.3038e+04 1.2777e+01 4.5009e+02 2.0618e+03
1.5228e+00 1.3009e+04 1.2057e+01 3.6016e+02 2.1394e+03
1.5718e+00 1.2976e+04 1.1406e+01 2.8973e+02 2.2196e+03
1.6192e+00 1.2938e+04 1.0817e+01 2.3435e+02 2.3022e+03
1.6648e+00 1.2895e+04 1.0284e+01 1.9062e+02 2.3871e+03
1.7084e+00 1.2847e+04 9.8013e+00 1.5595e+02 2.4740e+03
1.7462e+00 1.2798e+04 9.4001e+00 1.3049e+02 2.5548e+03
1.7792e+00 1.2748e+04 9.0614e+00 1.1124e+02 2.6304e+03
1.8081e+00 1.2698e+04 8.7715e+00 9.6326e+01 2.7013e+03
1.8335e+00 1.2649e+04 8.5208e+00 8.4536e+01 2.7679e+03
1.8558e+00 1.2600e+04 8.3018e+00 7.5046e+01 2.8307e+03
1.8756e+00 1.2552e+04 8.1089e+00 6.7288e+01 2.8901e+03
1.8931e+00 1.2504e+04 7.9378e+00 6.0864e+01 2.9464e+03
1.9086e+00 1.2457e+04 7.7850e+00 5.5477e+01 2.9998e+03
1.9223e+00 1.2411e+04 7.6478e+00 5.0916e+01 3.0508e+03
1.9345e+00 1.2365e+04 7.5240e+00 4.7016e+01 3.0994e+03
1.9453e+00 1.2320e+04 7.4116e+00 4.3652e+01 3.1459e+03
1.9548e+00 1.2276e+04 7.3093e+00 4.0731e+01 3.1904e+03
1.9632e+00 1.2233e+04 7.2158e+00 3.8175e+01 3.2332e+03
1.9707e+00 1.2190e+04 7.1299e+00 3.5925e+01 3.2744e+03
1.9772e+00 1.2149e+04 7.0509e+00 3.3932e+01 3.3140e+03
1.9830e+00 1.2108e+04 6.9780e+00 3.2158e+01 3.3523e+03
1.9880e+00 1.2068e+04 6.9104e+00 3.0571e+01 3.3893e+03
1.9924e+00 1.2029e+04 6.8476e+00 2.9145e+01 3.4250e+03
1.9962e+00 1.1991e+04 6.7892e+00 2.7857e+01 3.4597e+03
1.9995e+00 1.1954e+04 6.7347e+00 2.6690e+01 3.4933e+03
2.0023e+00 1.1918e+04 6.6837e+00 2.5628e+01 3.5260e+03
2.0047e+00 1.1883e+04 6.6358e+00 2.4658e+01 3.5577e+03
2.0066e+00 1.1848e+04 6.5909e+00 2.3770e+01 3.5886e+03
2.0083e+00 1.1814e+04 6.5486e+00 2.2953e+01 3.6186e+03
2.0095e+00 1.1780e+04 6.5087e+00 2.2201e+01 3.6479e+03
2.0106e+00 1.1748e+04 6.4710e+00 2.1505e+01 3.6764e+03
2.0113e+00 1.1716e+04 6.4353e+00 2.0860e+01 3.7043e+03
2.0118e+00 1.1684e+04 6.4014e+00 2.0260e+01 3.7315e+03
2.0121e+00 1.1653e+04 6.3692e+00 1.9701e+01 3.7580e+03
2.0122e+00 1.1623e+04 6.3385e+00 1.9179e+01 3.7839e+03


==> data/zl40.dat <==
2.	3712.2	2877.6	1.1284	1.0752	0.41095
1.98	3646.6	2807.3	1.125	1.0706	0.40915
1.96	3581.8	2738.	1.1216	1.0658	0.40729
1.94	3517.6	2669.8	1.1181	1.061	0.40538
1.92	3454.2	2602.7	1.1146	1.0561	0.40341
1.9	3391.5	2536.5	1.111	1.0511	0.40139
1.88	3329.4	2471.5	1.1074	1.046	0.39931
1.86	3268.	2407.4	1.1038	1.0409	0.39717
1.84	3207.3	2344.4	1.1	1.0357	0.39496
1.82	3147.3	2282.4	1.0963	1.0304	0.39269
1.8	3088.	2221.5	1.0925	1.025	0.39034
1.78	3029.3	2161.5	1.0886	1.0195	0.38793
1.76	2971.4	2102.5	1.0847	1.014	0.38545
1.74	2914.	2044.6	1.0807	1.0084	0.38289
1.72	2857.4	1987.6	1.0767	1.0027	0.38025
1.7	2801.4	1931.6	1.0726	0.9969	0.37754
1.68	2746.	1876.6	1.0685	0.99105	0.37474
1.66	2691.3	1822.5	1.0643	0.98514	0.37185
1.64	2637.2	1769.4	1.06	0.97916	0.36888
1.62	2583.8	1717.3	1.0557	0.97309	0.36581
1.6	2531.	1666.1	1.0513	0.96692	0.36266
1.58	2478.9	1615.8	1.0469	0.9607	0.3594
1.56	2427.4	1566.5	1.0423	0.95443	0.35604
1.54	2376.5	1518.1	1.0377	0.94811	0.35259
1.52	2326.2	1470.6	1.0331	0.94173	0.34902
1.5	2276.6	1424.	1.0283	0.93525	0.34535
1.48	2227.5	1378.3	1.0235	0.92872	0.34157
1.46	2179.1	1333.5	1.0186	0.92216	0.33767
1.44	2131.3	1289.5	1.0136	0.91557	0.33365
1.42	2084.1	1246.5	1.0085	0.90895	0.32952
1.4	2037.5	1204.2	1.0033	0.90227	0.32526
1.38	1991.5	1162.9	0.99802	0.89553	0.32088
1.36	1946.	1122.4	0.9926	0.88878	0.31637
1.34	1901.2	1082.7	0.98706	0.88203	0.31173
1.32	1857.	1043.8	0.98138	0.87528	0.30696
1.3	1813.3	1005.7	0.97556	0.8685	0.30206
1.28	1770.2	968.46	0.96959	0.86169	0.29702
1.26	1727.7	931.98	0.96345	0.85486	0.29185
1.24	1685.8	896.28	0.95713	0.84805	0.28655
1.22	1644.4	861.34	0.95062	0.84126	0.28111
1.2	1603.6	827.16	0.94389	0.83447	0.27554
1.18	1563.4	793.72	0.93693	0.82766	0.26984
1.16	1523.7	761.03	0.92973	0.82082	0.26401
1.14	1484.6	729.05	0.92225	0.81399	0.25806
1.12	1446.1	697.8	0.91448	0.80715	0.25199
1.1	1408.	667.25	0.90638	0.80028	0.24581
1.08	1370.6	637.4	0.89794	0.79336	0.23951
1.06	1333.7	608.25	0.88913	0.78636	0.23312
1.04	1297.3	579.77	0.87991	0.77927	0.22663
1.02	1261.5	551.98	0.87026	0.77207	0.22007
1.	1226.2	524.87	0.86013	0.76472	0.21344
0.98	1191.4	498.42	0.84951	0.75718	0.20675
0.96	1157.2	472.64	0.83834	0.74939	0.20002
0.94	1123.5	447.53	0.82661	0.74131	0.19326
0.92	1090.4	423.08	0.81427	0.73289	0.1865
0.9	1057.7	399.3	0.80129	0.72407	0.17975
0.88	1025.6	376.19	0.78763	0.71477	0.17303
0.86	994.	353.76	0.77328	0.70493	0.16635
0.84	962.92	332.01	0.75819	0.69449	0.15975
0.82	932.34	310.94	0.74235	0.68338	0.15324
0.8	902.27	290.56	0.72574	0.67153	0.14684
0.78	872.7	270.89	0.70834	0.65887	0.14057
0.76	843.62	251.93	0.69015	0.64534	0.13445
0.74	815.03	233.68	0.67116	0.6309	0.12851
0.72	786.93	216.16	0.65139	0.61553	0.12276
0.7	759.3	199.38	0.63084	0.59919	0.11722
0.68	732.15	183.34	0.60954	0.58185	0.1119
0.66	705.45	168.05	0.58753	0.56353	0.10681
0.64	679.2	153.51	0.56485	0.54424	0.10197
0.62	653.4	139.73	0.54154	0.52403	0.097392
0.6	628.03	126.7	0.51767	0.50296	0.093071
0.58	603.08	114.42	0.4933	0.48107	0.089014
0.56	578.54	102.89	0.46851	0.45845	0.085223
0.54	554.4	92.101	0.44339	0.4352	0.081697
0.52	530.65	82.044	0.41802	0.41143	0.078434
0.5	507.27	72.706	0.39251	0.38726	0.075426
0.48	484.25	64.071	0.36694	0.36281	0.072665
0.46	461.57	56.122	0.34144	0.33821	0.070142
0.44	439.23	48.839	0.31609	0.31359	0.067843
0.42	417.2	42.2	0.29103	0.28909	0.065754
0.4	395.47	36.182	0.26636	0.26484	0.06386
0.38	374.03	30.759	0.24218	0.24099	0.062139
0.36	352.85	25.904	0.21862	0.21767	0.060569
0.34	331.94	21.589	0.19579	0.195	0.059123
0.32	311.26	17.784	0.17378	0.1731	0.057771
0.3	290.8	14.459	0.15272	0.1521	0.056478
0.28	270.55	11.583	0.13269	0.13211	0.055201
0.26	250.49	9.1241	0.1138	0.11322	0.053892
0.24	230.61	7.0502	0.096146	0.095546	0.052491
0.22	210.88	5.3287	0.079815	0.079174	0.050929
0.2	191.29	3.9268	0.064893	0.064195	0.049128
0.18	171.83	2.8111	0.051465	0.050702	0.046998
0.16	152.48	1.9477	0.039607	0.038798	0.044468
0.14	133.22	1.301	0.029382	0.028658	0.041574
0.12	114.04	0.83028	0.020786	0.020575	0.039088
0.1	94.923	0.50675	0.013882	0.013585	0.036333
0.079433	75.318	0.40072	0.0088633	0.0088633	0.040613
0.06339	60.039	0.27389	0.0074282	0.0074282	0.044806
0.050587	47.867	0.18975	0.006479	0.006479	0.048999
0.04037	38.168	0.13294	0.0055923	0.0055923	0.053192
0.032217	30.437	0.093976	0.0047414	0.0047414	0.057385
0.02571	24.274	0.066492	0.0043135	0.0043135	0.061578
0.020517	19.36	0.047189	0.0038673	0.0038673	0.065771
0.016373	15.442	0.033717	0.0033775	0.0033775	0.069964
0.013067	12.318	0.024256	0.00278	0.00278	0.074157
0.010428	9.826	0.017328	0.00278	0.00278	0.07835
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.082543
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.086736
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.09093
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.095123
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.099316
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10351
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.1077
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.11189
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11609
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.12028
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12447
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12867
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.13286
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13705
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.14125
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14544
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14963
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15383
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15802
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.16221
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.1664
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.1706
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17479
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17898
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18318
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18737
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.19156
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19576
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19995
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20414
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20834
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.21253
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21672
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.22091
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22511
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.2293
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23349
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23769
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.24188
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24607
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.25027
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25446
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25865
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26285
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26704
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.27123
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27542
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27962
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28381
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.288
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.2922
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29639
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.30058
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30478
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30897
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31316
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31736
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32155
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32574
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32993
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33413
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33832
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34251
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34671
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.3509
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35509
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35929
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36348
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36767
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37187
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37606
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.38025
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38444
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38864
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39283
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39702
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40122
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40541
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.4096
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.4138
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41799
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42218
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42638
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43057
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43476
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43895
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44315
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44734
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45153
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45573

==> data/zl40_result.txt <==
1.0000e+00 1.1779e+04 1.9911e+01 2.1951e+03 7.1806e+02
1.0580e+00 1.1774e+04 1.8203e+01 1.6159e+03 7.0621e+02
1.1171e+00 1.1769e+04 1.6694e+01 1.1950e+03 6.9485e+02
1.1769e+00 1.1763e+04 1.5358e+01 8.8797e+02 6.8401e+02
1.2373e+00 1.1755e+04 1.4175e+01 6.6312e+02 6.7371e+02
1.2978e+00 1.1745e+04 1.3125e+01 4.9780e+02 6.6403e+02
1.3581e+00 1.1732e+04 1.2194e+01 3.7572e+02 6.5508e+02
1.4180e+00 1.1715e+04 1.1366e+01 2.8518e+02 6.4710e+02
1.4770e+00 1.1694e+04 1.0629e+01 2.1774e+02 6.4068e+02
1.5348e+00 1.1667e+04 9.9728e+00 1.6725e+02 6.3785e+02
1.5912e+00 1.1634e+04 9.3879e+00 1.2928e+02 6.4707e+02
1.6457e+00 1.1595e+04 8.8662e+00 1.0057e+02 6.8168e+02
1.6980e+00 1.1550e+04 8.4004e+00 7.8769e+01 7.3289e+02
1.7478e+00 1.1500e+04 7.9842e+00 6.2115e+01 7.9263e+02
1.7949e+00 1.1443e+04 7.6121e+00 4.9330e+01 8.5898e+02
1.8348e+00 1.1386e+04 7.3106e+00 4.0327e+01 9.2384e+02
1.8688e+00 1.1330e+04 7.0612e+00 3.3745e+01 9.8670e+02
1.8981e+00 1.1276e+04 6.8514e+00 2.8783e+01 1.0475e+03
1.9233e+00 1.1223e+04 6.6726e+00 2.4946e+01 1.1064e+03
1.9452e+00 1.1172e+04 6.5183e+00 2.1913e+01 1.1632e+03
1.9643e+00 1.1123e+04 6.3839e+00 1.9473e+01 1.2183e+03
1.9810e+00 1.1075e+04 6.2656e+00 1.7477e+01 1.2717e+03
1.9955e+00 1.1028e+04 6.1608e+00 1.5822e+01 1.3234e+03
2.0083e+00 1.0982e+04 6.0673e+00 1.4433e+01 1.3735e+03
2.0196e+00 1.0938e+04 5.9833e+00 1.3254e+01 1.4220e+03
2.0295e+00 1.0895e+04 5.9076e+00 1.2245e+01 1.4691e+03
2.0382e+00 1.0854e+04 5.8388e+00 1.1372e+01 1.5147e+03
2.0458e+00 1.0814e+04 5.7762e+00 1.0613e+01 1.5590e+03
2.0525e+00 1.0775e+04 5.7189e+00 9.9465e+00 1.6020e+03
2.0584e+00 1.0737e+04 5.6662e+00 9.3584e+00 1.6437e+03
2.0635e+00 1.0700e+04 5.6177e+00 8.8365e+00 1.6841e+03
2.0680e+00 1.0665e+04 5.5729e+00 8.3705e+00 1.7234e+03
2.0720e+00 1.0630e+04 5.5313e+00 7.9527e+00 1.7616e+03
2.0753e+00 1.0596e+04 5.4926e+00 7.5761e+00 1.7986e+03
2.0783e+00 1.0563e+04 5.4566e+00 7.2355e+00 1.8347e+03
2.0807e+00 1.0531e+04 5.4229e+00 6.9261e+00 1.8697e+03
2.0829e+00 1.0499e+04 5.3914e+00 6.6441e+00 1.9038e+03
2.0846e+00 1.0468e+04 5.3618e+00 6.3861e+00 1.9369e+03
2.0861e+00 1.0438e+04 5.3340e+00 6.1493e+00 1.9692e+03
2.0872e+00 1.0408e+04 5.3078e+00 5.9315e+00 2.0006e+03
2.0881e+00 1.0379e+04 5.2831e+00 5.7305e+00 2.0312e+03
2.0888e+00 1.0350e+04 5.2598e+00 5.5445e+00 2.0609e+03
2.0892e+00 1.0322e+04 5.2377e+00 5.3721e+00 2.0899e+03
2.0895e+00 1.0295e+04 5.2167e+00 5.2116e+00 2.1182e+03
2.0896e+00 1.0268e+04 5.1968e+00 5.0623e+00 2.1457e+03


==> data/zl45_result.txt <==
1.0000e+00 1.2089e+04 2.0813e+01 2.5480e+03 7.8573e+02
1.0588e+00 1.2086e+04 1.9006e+01 1.8740e+03 7.9112e+02
1.1187e+00 1.2082e+04 1.7411e+01 1.3848e+03 7.9992e+02
1.1794e+00 1.2077e+04 1.6000e+01 1.0283e+03 8.1289e+02
1.2406e+00 1.2070e+04 1.4752e+01 7.6744e+02 8.3072e+02
1.3020e+00 1.2061e+04 1.3645e+01 5.7584e+02 8.5391e+02
1.3633e+00 1.2048e+04 1.2663e+01 4.3449e+02 8.8283e+02
1.4241e+00 1.2032e+04 1.1791e+01 3.2975e+02 9.1782e+02
1.4841e+00 1.2011e+04 1.1016e+01 2.5177e+02 9.5902e+02
1.5429e+00 1.1985e+04 1.0327e+01 1.9343e+02 1.0063e+03
1.6001e+00 1.1953e+04 9.7120e+00 1.4957e+02 1.0593e+03
1.6553e+00 1.1914e+04 9.1642e+00 1.1643e+02 1.1179e+03
1.7084e+00 1.1868e+04 8.6753e+00 9.1262e+01 1.1820e+03
1.7589e+00 1.1816e+04 8.2387e+00 7.2038e+01 1.2515e+03
1.8065e+00 1.1758e+04 7.8486e+00 5.7277e+01 1.3261e+03
1.8467e+00 1.1700e+04 7.5324e+00 4.6878e+01 1.3975e+03
1.8810e+00 1.1642e+04 7.2710e+00 3.9273e+01 1.4657e+03
1.9104e+00 1.1586e+04 7.0511e+00 3.3537e+01 1.5310e+03
1.9358e+00 1.1531e+04 6.8636e+00 2.9098e+01 1.5935e+03
1.9578e+00 1.1477e+04 6.7017e+00 2.5588e+01 1.6533e+03
1.9769e+00 1.1425e+04 6.5606e+00 2.2761e+01 1.7107e+03
1.9935e+00 1.1375e+04 6.4365e+00 2.0447e+01 1.7656e+03
2.0081e+00 1.1326e+04 6.3264e+00 1.8527e+01 1.8183e+03
2.0209e+00 1.1278e+04 6.2281e+00 1.6914e+01 1.8688e+03
2.0321e+00 1.1232e+04 6.1398e+00 1.5544e+01 1.9174e+03
2.0419e+00 1.1187e+04 6.0600e+00 1.4369e+01 1.9640e+03
2.0505e+00 1.1144e+04 5.9875e+00 1.3353e+01 2.0088e+03
2.0581e+00 1.1101e+04 5.9215e+00 1.2467e+01 2.0520e+03
2.0647e+00 1.1060e+04 5.8609e+00 1.1690e+01 2.0935e+03
2.0706e+00 1.1020e+04 5.8053e+00 1.1003e+01 2.1335e+03
2.0757e+00 1.0981e+04 5.7540e+00 1.0393e+01 2.1721e+03
2.0801e+00 1.0943e+04 5.7064e+00 9.8474e+00 2.2094e+03
2.0840e+00 1.0907e+04 5.6623e+00 9.3577e+00 2.2453e+03
2.0873e+00 1.0871e+04 5.6213e+00 8.9160e+00 2.2800e+03
2.0902e+00 1.0837e+04 5.5830e+00 8.5159e+00 2.3136e+03
2.0926e+00 1.0803e+04 5.5471e+00 8.1521e+00 2.3460e+03
2.0947e+00 1.0770e+04 5.5135e+00 7.8202e+00 2.3775e+03
2.0965e+00 1.0738e+04 5.4820e+00 7.5162e+00 2.4079e+03
2.0979e+00 1.0706e+04 5.4522e+00 7.2370e+00 2.4373e+03
2.0990e+00 1.0676e+04 5.4242e+00 6.9798e+00 2.4659e+03
2.0999e+00 1.0645e+04 5.3977e+00 6.7424e+00 2.4937e+03
2.1006e+00 1.0616e+04 5.3727e+00 6.5222e+00 2.5206e+03
2.1010e+00 1.0587e+04 5.3490e+00 6.3180e+00 2.5467e+03
2.1013e+00 1.0558e+04 5.3264e+00 6.1279e+00 2.5722e+03
2.1014e+00 1.0530e+04 5.3050e+00 5.9506e+00 2.5969e+03


==> data/zl50.dat <==
2.	3730.1	2845.	1.1085	1.08	0.44745
1.98	3664.7	2774.5	1.1046	1.0753	0.44644
1.96	3600.	2705.1	1.1005	1.0706	0.44539
1.94	3536.	2636.7	1.0964	1.0657	0.44432
1.92	3472.7	2569.4	1.0923	1.0608	0.44321
1.9	3410.1	2503.2	1.0881	1.0557	0.44207
1.88	3348.2	2438.	1.0838	1.0506	0.4409
1.86	3287.	2373.9	1.0794	1.0454	0.43969
1.84	3226.5	2310.8	1.075	1.0401	0.43844
1.82	3166.7	2248.7	1.0705	1.0347	0.43716
1.8	3107.5	2187.6	1.0659	1.0291	0.43584
1.78	3049.	2127.6	1.0612	1.0235	0.43447
1.76	2991.2	2068.5	1.0565	1.0178	0.43307
1.74	2934.	2010.5	1.0517	1.012	0.43162
1.72	2877.5	1953.5	1.0468	1.0061	0.43012
1.7	2821.6	1897.5	1.0419	1.	0.42857
1.68	2766.5	1842.5	1.0368	0.99384	0.42698
1.66	2711.9	1788.4	1.0317	0.98757	0.42533
1.64	2658.	1735.4	1.0265	0.9812	0.42363
1.62	2604.8	1683.3	1.0212	0.97471	0.42188
1.6	2552.1	1632.2	1.0158	0.96811	0.42006
1.58	2500.1	1582.	1.0103	0.96136	0.41819
1.56	2448.8	1532.8	1.0048	0.9545	0.41625
1.54	2398.	1484.6	0.99912	0.94753	0.41424
1.52	2347.9	1437.3	0.99338	0.94044	0.41217
1.5	2298.4	1390.9	0.98755	0.93323	0.41002
1.48	2249.6	1345.4	0.98162	0.9259	0.4078
1.46	2201.3	1300.9	0.9756	0.9184	0.4055
1.44	2153.6	1257.3	0.96948	0.9108	0.40312
1.42	2106.5	1214.6	0.96326	0.90307	0.40066
1.4	2060.	1172.8	0.95694	0.89523	0.39811
1.38	2014.2	1131.9	0.95051	0.88727	0.39547
1.36	1968.9	1091.9	0.94398	0.87916	0.39273
1.34	1924.1	1052.8	0.93734	0.87091	0.38989
1.32	1880.	1014.5	0.9306	0.86254	0.38695
1.3	1836.4	977.13	0.92374	0.85405	0.3839
1.28	1793.4	940.58	0.91676	0.84545	0.38074
1.26	1751.	904.89	0.90967	0.83673	0.37746
1.24	1709.1	870.04	0.90245	0.82788	0.37406
1.22	1667.8	836.01	0.89511	0.81888	0.37054
1.2	1627.	802.81	0.88765	0.80978	0.36688
1.18	1586.8	770.42	0.88004	0.80058	0.36309
1.16	1547.1	738.83	0.8723	0.79129	0.35916
1.14	1508.	708.04	0.86442	0.78189	0.35508
1.12	1469.3	678.04	0.85638	0.77236	0.35085
1.1	1431.3	648.81	0.84819	0.76272	0.34646
1.08	1393.7	620.34	0.83983	0.75301	0.34191
1.06	1356.7	592.63	0.8313	0.74321	0.33719
1.04	1320.1	565.67	0.82258	0.73336	0.33231
1.02	1284.1	539.44	0.81367	0.72342	0.32724
1.	1248.6	513.93	0.80454	0.71336	0.32199
0.98	1213.6	489.14	0.7952	0.70324	0.31656
0.96	1179.1	465.05	0.78562	0.69307	0.31094
0.94	1145.1	441.66	0.77578	0.68284	0.30513
0.92	1111.6	418.94	0.76567	0.67256	0.29912
0.9	1078.6	396.9	0.75526	0.66221	0.29292
0.88	1046.	375.51	0.74453	0.65176	0.28652
0.86	1014.	354.78	0.73345	0.64125	0.27992
0.84	982.36	334.69	0.722	0.63066	0.27313
0.82	951.24	315.22	0.71015	0.61999	0.26615
0.8	920.58	296.38	0.69786	0.6092	0.25898
0.78	890.39	278.15	0.68509	0.59828	0.25163
0.76	860.66	260.53	0.67182	0.58716	0.24412
0.74	831.38	243.5	0.658	0.57585	0.23644
0.72	802.55	227.07	0.64359	0.56431	0.22862
0.7	774.18	211.22	0.62856	0.55248	0.22068
0.68	746.24	195.96	0.61285	0.54029	0.21262
0.66	718.75	181.28	0.59645	0.5277	0.20448
0.64	691.7	167.17	0.57931	0.51462	0.19627
0.62	665.07	153.65	0.5614	0.501	0.18803
0.6	638.87	140.71	0.5427	0.48676	0.17978
0.58	613.1	128.35	0.52319	0.47182	0.17156
0.56	587.74	116.59	0.50287	0.45613	0.16339
0.54	562.79	105.41	0.48174	0.43962	0.15532
0.52	538.24	94.828	0.45982	0.42225	0.14737
0.5	514.09	84.847	0.43715	0.40399	0.13958
0.48	490.32	75.472	0.41378	0.38483	0.13198
0.46	466.93	66.704	0.38978	0.36478	0.1246
0.44	443.91	58.545	0.36525	0.3439	0.11747
0.42	421.25	50.994	0.34028	0.32226	0.11061
0.4	398.93	44.049	0.31501	0.29998	0.10404
0.38	376.95	37.704	0.28958	0.27717	0.097763
0.36	355.28	31.948	0.26416	0.254	0.091794
0.34	333.92	26.77	0.23891	0.23066	0.086128
0.32	312.84	22.154	0.21402	0.20736	0.080757
0.3	292.04	18.08	0.18969	0.18433	0.075662
0.28	271.49	14.524	0.16611	0.16178	0.070818
0.26	251.17	11.461	0.14347	0.13995	0.066189
0.24	231.08	8.8592	0.12196	0.11907	0.06173
0.22	211.18	6.6877	0.10179	0.099364	0.057387
0.2	191.46	4.9111	0.083115	0.081047	0.053098
0.18	171.9	3.4919	0.066112	0.064325	0.048802
0.16	152.48	2.3903	0.050928	0.049418	0.04447
0.14	133.17	1.5638	0.03768	0.03669	0.040246
0.12	113.97	0.96279	0.026389	0.026004	0.03707
0.1	94.856	0.55678	0.017253	0.016859	0.033735
0.079433	75.318	0.40072	0.0088633	0.0088633	0.038041
0.06339	60.039	0.27389	0.0074282	0.0074282	0.042259
0.050587	47.867	0.18975	0.006479	0.006479	0.046478
0.04037	38.168	0.13294	0.0055923	0.0055923	0.050696
0.032217	30.437	0.093976	0.0047414	0.0047414	0.054915
0.02571	24.274	0.066492	0.0043135	0.0043135	0.059133
0.020517	19.36	0.047189	0.0038673	0.0038673	0.063352
0.016373	15.442	0.033717	0.0033775	0.0033775	0.06757
0.013067	12.318	0.024256	0.00278	0.00278	0.071789
0.010428	9.826	0.017328	0.00278	0.00278	0.076008
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.080226
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.084445
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.088663
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.092882
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.0971
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10132
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10554
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10976
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11397
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11819
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12241
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12663
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.13085
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13507
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13929
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.1435
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14772
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15194
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15616
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.16038
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.1646
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16882
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17303
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17725
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18147
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18569
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.18991
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19413
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19834
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20256
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20678
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.211
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21522
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21944
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22366
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22787
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23209
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23631
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.24053
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24475
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24897
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25319
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.2574
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26162
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26584
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.27006
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27428
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.2785
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28272
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28693
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29115
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29537
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.29959
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30381
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30803
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31224
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31646
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32068
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.3249
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32912
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33334
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33756
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34177
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34599
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.35021
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35443
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35865
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36287
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36709
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.3713
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37552
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37974
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38396
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38818
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.3924
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39662
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40083
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40505
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40927
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41349
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41771
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42193
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42615
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43036
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43458
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.4388
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44302
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44724
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45146
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45567

==> data/zl55.dat <==
2.	3734.5	2837.5	1.1041	1.0811	0.4564
1.98	3669.1	2767.	1.1	1.0764	0.45557
1.96	3604.5	2697.5	1.0959	1.0716	0.45471
1.94	3540.5	2629.2	1.0917	1.0668	0.45383
1.92	3477.3	2561.8	1.0874	1.0618	0.45292
1.9	3414.7	2495.6	1.083	1.0568	0.45199
1.88	3352.8	2430.3	1.0786	1.0517	0.45103
1.86	3291.7	2366.2	1.0741	1.0465	0.45004
1.84	3231.2	2303.	1.0695	1.0412	0.44902
1.82	3171.3	2240.9	1.0648	1.0357	0.44796
1.8	3112.2	2179.8	1.0601	1.0302	0.44688
1.78	3053.7	2119.7	1.0552	1.0246	0.44576
1.76	2995.9	2060.7	1.0503	1.0188	0.44461
1.74	2938.8	2002.7	1.0453	1.013	0.44342
1.72	2882.3	1945.6	1.0403	1.0071	0.44219
1.7	2826.5	1889.6	1.0351	1.001	0.44092
1.68	2771.4	1834.5	1.0298	0.99481	0.43961
1.66	2716.9	1780.5	1.0245	0.98851	0.43826
1.64	2663.	1727.4	1.0191	0.98209	0.43686
1.62	2609.8	1675.3	1.0136	0.97556	0.43542
1.6	2557.2	1624.2	1.008	0.96891	0.43392
1.58	2505.2	1574.	1.0023	0.96213	0.43238
1.56	2453.9	1524.8	0.99645	0.9552	0.43078
1.54	2403.2	1476.6	0.99056	0.94816	0.42913
1.52	2353.2	1429.3	0.98456	0.94098	0.42742
1.5	2303.7	1382.9	0.97846	0.93368	0.42565
1.48	2254.8	1337.5	0.97227	0.92625	0.42382
1.46	2206.6	1293.	0.96597	0.91867	0.42192
1.44	2159.	1249.4	0.95956	0.91094	0.41995
1.42	2111.9	1206.7	0.95305	0.90308	0.41791
1.4	2065.5	1165.	0.94643	0.89508	0.41579
1.38	2019.6	1124.1	0.9397	0.88695	0.4136
1.36	1974.4	1084.2	0.93286	0.87867	0.41132
1.34	1929.7	1045.1	0.92591	0.87024	0.40896
1.32	1885.6	1006.9	0.91885	0.86165	0.4065
1.3	1842.	969.55	0.91166	0.85292	0.40396
1.28	1799.	933.09	0.90436	0.84405	0.40131
1.26	1756.6	897.48	0.89695	0.83505	0.39856
1.24	1714.8	862.73	0.8894	0.8259	0.39571
1.22	1673.5	828.81	0.88174	0.8166	0.39274
1.2	1632.7	795.73	0.87395	0.80712	0.38966
1.18	1592.5	763.47	0.86603	0.79752	0.38645
1.16	1552.9	732.03	0.85798	0.78779	0.38311
1.14	1513.7	701.4	0.84979	0.77793	0.37964
1.12	1475.1	671.56	0.84146	0.76794	0.37603
1.1	1437.1	642.52	0.833	0.75781	0.37227
1.08	1399.5	614.26	0.82438	0.74751	0.36835
1.06	1362.5	586.76	0.81562	0.73711	0.36428
1.04	1326.	560.03	0.80669	0.7266	0.36005
1.02	1289.9	534.05	0.79761	0.716	0.35563
1.	1254.4	508.81	0.78835	0.70528	0.35104
0.98	1219.4	484.31	0.77892	0.69444	0.34627
0.96	1184.9	460.52	0.7693	0.68348	0.34129
0.94	1150.9	437.44	0.75947	0.67246	0.33612
0.92	1117.3	415.07	0.74944	0.66135	0.33074
0.9	1084.2	393.38	0.73919	0.65019	0.32514
0.88	1051.6	372.36	0.72869	0.63896	0.31933
0.86	1019.5	352.02	0.71794	0.62764	0.31329
0.84	987.84	332.32	0.70691	0.61623	0.30701
0.82	956.63	313.27	0.69559	0.60478	0.3005
0.8	925.89	294.86	0.68394	0.59328	0.29376
0.78	895.6	277.06	0.67194	0.58174	0.28677
0.76	865.75	259.87	0.65956	0.57012	0.27954
0.74	836.35	243.28	0.64677	0.5584	0.27207
0.72	807.39	227.28	0.63352	0.54657	0.26437
0.7	778.87	211.86	0.61979	0.53463	0.25644
0.68	750.78	197.01	0.60554	0.52256	0.24828
0.66	723.11	182.72	0.59071	0.51031	0.23991
0.64	695.88	168.99	0.57527	0.49783	0.23135
0.62	669.06	155.81	0.55917	0.48505	0.22261
0.6	642.66	143.18	0.54237	0.47192	0.21371
0.58	616.67	131.09	0.52483	0.45839	0.20469
0.56	591.09	119.54	0.50651	0.44437	0.19556
0.54	565.91	108.53	0.48738	0.42979	0.18637
0.52	541.13	98.067	0.46743	0.41455	0.17715
0.5	516.74	88.149	0.44665	0.39859	0.16793
0.48	492.73	78.78	0.42504	0.38185	0.15877
0.46	469.11	69.964	0.40264	0.36425	0.14971
0.44	445.85	61.707	0.37948	0.34578	0.14079
0.42	422.96	54.011	0.35563	0.32641	0.13205
0.4	400.43	46.88	0.3312	0.30618	0.12354
0.38	378.23	40.315	0.3063	0.28516	0.11529
0.36	356.36	34.315	0.28107	0.26345	0.10733
0.34	334.82	28.877	0.25569	0.24118	0.099695
0.32	313.57	23.993	0.23036	0.21853	0.092387
0.3	292.62	19.652	0.20527	0.19574	0.085418
0.28	271.93	15.837	0.18067	0.17304	0.078785
0.26	251.5	12.531	0.1568	0.15071	0.072471
0.24	231.3	9.7068	0.13388	0.12903	0.066449
0.22	211.32	7.3374	0.11217	0.10829	0.060678
0.2	191.54	5.39	0.091903	0.088778	0.055114
0.18	171.93	3.8281	0.0733	0.070776	0.049712
0.16	152.48	2.6117	0.056564	0.054581	0.04447
0.14	133.15	1.6962	0.041854	0.040712	0.039596
0.12	113.94	1.0299	0.029224	0.028725	0.036076
0.1	94.822	0.58221	0.018967	0.01852	0.032466
0.079433	75.318	0.40072	0.0088633	0.0088633	0.036784
0.06339	60.039	0.27389	0.0074282	0.0074282	0.041015
0.050587	47.867	0.18975	0.006479	0.006479	0.045246
0.04037	38.168	0.13294	0.0055923	0.0055923	0.049477
0.032217	30.437	0.093976	0.0047414	0.0047414	0.053708
0.02571	24.274	0.066492	0.0043135	0.0043135	0.057939
0.020517	19.36	0.047189	0.0038673	0.0038673	0.06217
0.016373	15.442	0.033717	0.0033775	0.0033775	0.066401
0.013067	12.318	0.024256	0.00278	0.00278	0.070632
0.010428	9.826	0.017328	0.00278	0.00278	0.074863
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.079094
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.083325
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.087556
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.091787
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.096018
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.10025
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10448
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10871
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11294
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11717
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.1214
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12563
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.12987
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.1341
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13833
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14256
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14679
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15102
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15525
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.15948
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16371
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16794
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17217
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17641
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.18064
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18487
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.1891
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19333
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19756
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20179
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20602
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.21025
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21448
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21872
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22295
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22718
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23141
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23564
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23987
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.2441
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24833
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25256
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25679
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26103
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26526
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26949
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27372
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27795
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28218
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28641
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29064
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29487
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.2991
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30333
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30757
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.3118
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31603
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.32026
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32449
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32872
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33295
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33718
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34141
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34564
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.34988
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35411
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35834
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36257
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.3668
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37103
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37526
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37949
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38372
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38795
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39218
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39642
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40065
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40488
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40911
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41334
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41757
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.4218
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42603
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43026
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43449
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43873
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44296
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44719
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45142
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45565

==> data/zl60.dat <==
2.	3737.6	2832.3	1.1011	1.0818	0.46275
1.98	3672.3	2761.8	1.097	1.0771	0.46204
1.96	3607.6	2692.3	1.0927	1.0724	0.46132
1.94	3543.7	2623.9	1.0884	1.0675	0.46057
1.92	3480.5	2556.6	1.084	1.0626	0.4598
1.9	3417.9	2490.3	1.0796	1.0576	0.45901
1.88	3356.1	2425.	1.075	1.0524	0.4582
1.86	3294.9	2360.8	1.0704	1.0472	0.45736
1.84	3234.4	2297.7	1.0657	1.0419	0.45649
1.82	3174.7	2235.5	1.0609	1.0365	0.4556
1.8	3115.5	2174.4	1.0561	1.031	0.45468
1.78	3057.1	2114.3	1.0511	1.0253	0.45374
1.76	2999.3	2055.3	1.0461	1.0196	0.45276
1.74	2942.2	1997.2	1.041	1.0138	0.45175
1.72	2885.8	1940.1	1.0358	1.0078	0.45071
1.7	2830.	1884.1	1.0305	1.0017	0.44963
1.68	2774.9	1829.	1.0251	0.99555	0.44852
1.66	2720.4	1775.	1.0196	0.98923	0.44738
1.64	2666.5	1721.9	1.0141	0.9828	0.44619
1.62	2613.3	1669.8	1.0084	0.97625	0.44497
1.6	2560.8	1618.6	1.0026	0.96958	0.4437
1.58	2508.8	1568.5	0.99675	0.96277	0.44239
1.56	2457.5	1519.2	0.99078	0.95583	0.44103
1.54	2406.9	1471.	0.98471	0.94875	0.43963
1.52	2356.8	1423.7	0.97853	0.94153	0.43817
1.5	2307.4	1377.3	0.97225	0.93418	0.43666
1.48	2258.6	1331.9	0.96586	0.9267	0.4351
1.46	2210.3	1287.4	0.95937	0.91908	0.43349
1.44	2162.7	1243.8	0.95276	0.9113	0.43181
1.42	2115.7	1201.2	0.94604	0.90336	0.43007
1.4	2069.3	1159.4	0.93921	0.89529	0.42826
1.38	2023.5	1118.6	0.93226	0.88706	0.42639
1.36	1978.2	1078.6	0.9252	0.87869	0.42444
1.34	1933.6	1039.6	0.91802	0.87017	0.42242
1.32	1889.5	1001.4	0.91072	0.86148	0.42032
1.3	1846.	964.09	0.9033	0.85261	0.41813
1.28	1803.	927.66	0.89576	0.8436	0.41586
1.26	1760.6	892.1	0.88809	0.83444	0.4135
1.24	1718.8	857.39	0.8803	0.82512	0.41104
1.22	1677.5	823.53	0.87238	0.81564	0.40848
1.2	1636.8	790.5	0.86433	0.806	0.40582
1.18	1596.6	758.31	0.85616	0.79616	0.40304
1.16	1557.	726.95	0.84785	0.78618	0.40015
1.14	1517.8	696.39	0.83941	0.77605	0.39714
1.12	1479.3	666.65	0.83083	0.76578	0.394
1.1	1441.2	637.7	0.82212	0.75535	0.39072
1.08	1403.7	609.54	0.81326	0.74476	0.3873
1.06	1366.6	582.17	0.80427	0.73398	0.38373
1.04	1330.1	555.56	0.79512	0.72307	0.38001
1.02	1294.1	529.72	0.78583	0.71203	0.37612
1.	1258.6	504.63	0.77639	0.70087	0.37206
0.98	1223.6	480.29	0.76679	0.68958	0.36782
0.96	1189.1	456.67	0.75702	0.67816	0.36339
0.94	1155.	433.78	0.74709	0.66658	0.35877
0.92	1121.4	411.6	0.73699	0.6549	0.35394
0.9	1088.4	390.13	0.7267	0.64314	0.34889
0.88	1055.7	369.34	0.71621	0.6313	0.34362
0.86	1023.6	349.23	0.70553	0.61937	0.33811
0.84	991.88	329.79	0.69463	0.60737	0.33237
0.82	960.64	311.	0.68349	0.59525	0.32636
0.8	929.85	292.86	0.67211	0.58309	0.3201
0.78	899.5	275.35	0.66047	0.57089	0.31357
0.76	869.6	258.46	0.64853	0.55867	0.30676
0.74	840.13	242.17	0.63628	0.54641	0.29968
0.72	811.09	226.49	0.62369	0.5341	0.2923
0.7	782.48	211.39	0.61073	0.52171	0.28463
0.68	754.3	196.86	0.59736	0.50928	0.27667
0.66	726.53	182.89	0.58354	0.49681	0.26842
0.64	699.18	169.47	0.56923	0.48426	0.25988
0.62	672.24	156.59	0.55438	0.47161	0.25106
0.6	645.71	144.25	0.53895	0.4588	0.24196
0.58	619.58	132.43	0.52289	0.44577	0.23262
0.56	593.84	121.13	0.50615	0.4325	0.22304
0.54	568.5	110.34	0.48867	0.41891	0.21325
0.52	543.56	100.06	0.47042	0.40492	0.20328
0.5	518.99	90.292	0.45135	0.39045	0.19317
0.48	494.81	81.031	0.43144	0.3754	0.18296
0.46	471.	72.279	0.41067	0.35967	0.17269
0.44	447.57	64.04	0.38904	0.3432	0.16243
0.42	424.49	56.319	0.36658	0.32589	0.15221
0.4	401.77	49.119	0.34332	0.30771	0.14211
0.38	379.4	42.446	0.31935	0.28863	0.13217
0.36	357.36	36.304	0.29479	0.26866	0.12246
0.34	335.66	30.694	0.26977	0.2479	0.11303
0.32	314.26	25.619	0.24447	0.22643	0.10391
0.3	293.17	21.073	0.2191	0.20445	0.095155
0.28	272.36	17.049	0.19392	0.18217	0.086779
0.26	251.82	13.537	0.16917	0.15986	0.078797
0.24	231.53	10.517	0.14516	0.13784	0.07121
0.22	211.47	7.9673	0.12216	0.11646	0.064002
0.2	191.62	5.8601	0.10048	0.096051	0.057148
0.18	171.97	4.1616	0.0804	0.076989	0.050629
0.16	152.48	2.833	0.062184	0.059658	0.044472
0.14	133.13	1.8292	0.046042	0.044723	0.038957
0.12	113.91	1.0976	0.032082	0.031455	0.035094
0.1	94.787	0.60792	0.020699	0.020197	0.031217
0.079433	75.318	0.40072	0.0088633	0.0088633	0.035548
0.06339	60.039	0.27389	0.0074282	0.0074282	0.039791
0.050587	47.867	0.18975	0.006479	0.006479	0.044034
0.04037	38.168	0.13294	0.0055923	0.0055923	0.048278
0.032217	30.437	0.093976	0.0047414	0.0047414	0.052521
0.02571	24.274	0.066492	0.0043135	0.0043135	0.056764
0.020517	19.36	0.047189	0.0038673	0.0038673	0.061007
0.016373	15.442	0.033717	0.0033775	0.0033775	0.06525
0.013067	12.318	0.024256	0.00278	0.00278	0.069494
0.010428	9.826	0.017328	0.00278	0.00278	0.073737
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.07798
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.082223
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.086466
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.09071
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.094953
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.099196
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10344
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10768
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11193
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11617
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.12041
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12466
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.1289
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13314
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13738
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14163
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14587
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.15011
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15436
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.1586
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16284
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16709
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.17133
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17557
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.17982
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18406
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.1883
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19255
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19679
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20103
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20528
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.20952
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21376
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21801
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22225
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22649
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23073
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23498
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23922
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24346
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24771
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25195
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25619
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.26044
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26468
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26892
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27317
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27741
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28165
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.2859
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.29014
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29438
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.29863
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30287
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30711
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31136
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.3156
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.31984
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32409
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32833
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33257
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33681
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34106
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.3453
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.34954
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35379
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35803
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36227
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36652
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37076
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.375
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37925
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38349
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38773
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39198
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39622
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40046
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40471
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40895
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41319
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41744
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42168
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42592
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43017
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43441
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43865
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44289
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44714
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45138
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45562

==> data/zl60_result.txt <==
1.0000e+00 1.2803e+04 2.2947e+01 3.5228e+03 1.2819e+03
1.0612e+00 1.2800e+04 2.0869e+01 2.5711e+03 1.3296e+03
1.1235e+00 1.2797e+04 1.9043e+01 1.8865e+03 1.3805e+03
1.1866e+00 1.2791e+04 1.7436e+01 1.3919e+03 1.4348e+03
1.2502e+00 1.2782e+04 1.6020e+01 1.0330e+03 1.4927e+03
1.3138e+00 1.2769e+04 1.4771e+01 7.7132e+02 1.5545e+03
1.3772e+00 1.2752e+04 1.3667e+01 5.7958e+02 1.6204e+03
1.4398e+00 1.2730e+04 1.2691e+01 4.3838e+02 1.6904e+03
1.5013e+00 1.2703e+04 1.1826e+01 3.3384e+02 1.7646e+03
1.5614e+00 1.2670e+04 1.1059e+01 2.5601e+02 1.8429e+03
1.6195e+00 1.2631e+04 1.0379e+01 1.9774e+02 1.9252e+03
1.6754e+00 1.2584e+04 9.7733e+00 1.5386e+02 2.0114e+03
1.7286e+00 1.2530e+04 9.2345e+00 1.2061e+02 2.1011e+03
1.7789e+00 1.2467e+04 8.7543e+00 9.5274e+01 2.1941e+03
1.8261e+00 1.2397e+04 8.3257e+00 7.5838e+01 2.2898e+03
1.8655e+00 1.2327e+04 7.9795e+00 6.2184e+01 2.3778e+03
1.8988e+00 1.2259e+04 7.6937e+00 5.2206e+01 2.4591e+03
1.9272e+00 1.2192e+04 7.4536e+00 4.4679e+01 2.5344e+03
1.9514e+00 1.2127e+04 7.2488e+00 3.8850e+01 2.6044e+03
1.9724e+00 1.2063e+04 7.0720e+00 3.4233e+01 2.6696e+03
1.9904e+00 1.2002e+04 6.9176e+00 3.0508e+01 2.7306e+03
2.0061e+00 1.1942e+04 6.7816e+00 2.7452e+01 2.7878e+03
2.0198e+00 1.1885e+04 6.6608e+00 2.4910e+01 2.8415e+03
2.0318e+00 1.1830e+04 6.5527e+00 2.2769e+01 2.8920e+03
2.0422e+00 1.1776e+04 6.4554e+00 2.0947e+01 2.9398e+03
2.0513e+00 1.1725e+04 6.3672e+00 1.9380e+01 2.9850e+03
2.0594e+00 1.1675e+04 6.2870e+00 1.8022e+01 3.0278e+03
2.0664e+00 1.1626e+04 6.2136e+00 1.6834e+01 3.0685e+03
2.0725e+00 1.1579e+04 6.1462e+00 1.5789e+01 3.1072e+03
2.0779e+00 1.1533e+04 6.0841e+00 1.4864e+01 3.1441e+03
2.0827e+00 1.1489e+04 6.0266e+00 1.4039e+01 3.1794e+03
2.0868e+00 1.1445e+04 5.9733e+00 1.3301e+01 3.2131e+03
2.0903e+00 1.1403e+04 5.9237e+00 1.2637e+01 3.2454e+03
2.0934e+00 1.1363e+04 5.8774e+00 1.2036e+01 3.2763e+03
2.0961e+00 1.1323e+04 5.8340e+00 1.1491e+01 3.3060e+03
2.0984e+00 1.1285e+04 5.7934e+00 1.0994e+01 3.3347e+03
2.1003e+00 1.1247e+04 5.7552e+00 1.0541e+01 3.3622e+03
2.1019e+00 1.1211e+04 5.7192e+00 1.0124e+01 3.3887e+03
2.1033e+00 1.1176e+04 5.6852e+00 9.7408e+00 3.4143e+03
2.1043e+00 1.1141e+04 5.6531e+00 9.3872e+00 3.4391e+03
2.1052e+00 1.1108e+04 5.6227e+00 9.0601e+00 3.4630e+03
2.1058e+00 1.1075e+04 5.5939e+00 8.7565e+00 3.4862e+03
2.1062e+00 1.1043e+04 5.5665e+00 8.4742e+00 3.5086e+03
2.1065e+00 1.1012e+04 5.5405e+00 8.2112e+00 3.5304e+03
2.1066e+00 1.0981e+04 5.5157e+00 7.9655e+00 3.5515e+03


==> data/zl65.dat <==
2.	3739.9	2828.6	1.099	1.0823	0.46748
1.98	3674.6	2758.	1.0947	1.0776	0.46687
1.96	3610.	2688.5	1.0904	1.0729	0.46624
1.94	3546.1	2620.1	1.0861	1.0681	0.46559
1.92	3482.8	2552.7	1.0816	1.0631	0.46493
1.9	3420.3	2486.4	1.0771	1.0581	0.46424
1.88	3358.5	2421.1	1.0725	1.053	0.46354
1.86	3297.3	2356.9	1.0678	1.0478	0.46281
1.84	3236.9	2293.7	1.063	1.0425	0.46206
1.82	3177.1	2231.6	1.0581	1.0371	0.46129
1.8	3118.	2170.5	1.0532	1.0315	0.46049
1.78	3059.6	2110.4	1.0482	1.0259	0.45967
1.76	3001.8	2051.3	1.0431	1.0202	0.45882
1.74	2944.7	1993.2	1.0379	1.0143	0.45795
1.72	2888.3	1936.1	1.0326	1.0084	0.45704
1.7	2832.5	1880.1	1.0272	1.0023	0.45611
1.68	2777.4	1825.	1.0217	0.99612	0.45515
1.66	2723.	1770.9	1.0161	0.9898	0.45415
1.64	2669.1	1717.8	1.0104	0.98337	0.45312
1.62	2616.	1665.7	1.0046	0.9768	0.45206
1.6	2563.4	1614.5	0.99874	0.97012	0.45096
1.58	2511.5	1564.3	0.99276	0.96331	0.44982
1.56	2460.2	1515.1	0.98666	0.95636	0.44864
1.54	2409.6	1466.9	0.98047	0.94926	0.44742
1.52	2359.5	1419.5	0.97416	0.94203	0.44615
1.5	2310.1	1373.2	0.96774	0.93465	0.44484
1.48	2261.3	1327.7	0.96121	0.92714	0.44348
1.46	2213.1	1283.2	0.95457	0.91949	0.44207
1.44	2165.5	1239.7	0.94781	0.91169	0.44061
1.42	2118.5	1197.	0.94094	0.90372	0.4391
1.4	2072.1	1155.3	0.93395	0.8956	0.43752
1.38	2026.3	1114.4	0.92684	0.88733	0.43589
1.36	1981.1	1074.5	0.91961	0.8789	0.43419
1.34	1936.5	1035.4	0.91225	0.87032	0.43242
1.32	1892.4	997.26	0.90478	0.86157	0.43058
1.3	1848.9	959.98	0.89717	0.85265	0.42867
1.28	1806.	923.57	0.88944	0.84355	0.42668
1.26	1763.6	888.02	0.88158	0.83429	0.42461
1.24	1721.8	853.33	0.8736	0.82487	0.42246
1.22	1680.5	819.5	0.86548	0.81528	0.42021
1.2	1639.8	786.51	0.85723	0.80552	0.41787
1.18	1599.6	754.35	0.84885	0.79558	0.41543
1.16	1560.	723.02	0.84033	0.78545	0.41288
1.14	1520.9	692.51	0.83168	0.77515	0.41022
1.12	1482.3	662.82	0.82289	0.76469	0.40744
1.1	1444.3	633.92	0.81397	0.75406	0.40454
1.08	1406.8	605.83	0.8049	0.74327	0.40151
1.06	1369.8	578.52	0.7957	0.73231	0.39834
1.04	1333.2	551.99	0.78635	0.72114	0.39503
1.02	1297.2	526.23	0.77686	0.70982	0.39156
1.	1261.7	501.22	0.76723	0.69835	0.38793
0.98	1226.7	476.97	0.75745	0.68674	0.38413
0.96	1192.2	453.46	0.74752	0.675	0.38016
0.94	1158.2	430.69	0.73744	0.6631	0.37599
0.92	1124.6	408.63	0.7272	0.65102	0.37162
0.9	1091.5	387.29	0.7168	0.63883	0.36705
0.88	1058.9	366.64	0.70624	0.62653	0.36225
0.86	1026.7	346.68	0.6955	0.61414	0.35723
0.84	994.98	327.41	0.68459	0.60166	0.35195
0.82	963.72	308.79	0.67349	0.58909	0.34643
0.8	932.91	290.84	0.6622	0.57641	0.34063
0.78	902.53	273.52	0.65069	0.56366	0.33456
0.76	872.59	256.84	0.63896	0.55087	0.32819
0.74	843.09	240.77	0.62698	0.53806	0.32153
0.72	814.	225.31	0.61474	0.52525	0.31455
0.7	785.34	210.44	0.60222	0.51241	0.30724
0.68	757.1	196.15	0.58938	0.49953	0.2996
0.66	729.27	182.43	0.57619	0.48663	0.29161
0.64	701.85	169.26	0.56262	0.47374	0.28328
0.62	674.82	156.63	0.54863	0.46084	0.2746
0.6	648.2	144.53	0.53417	0.44794	0.26557
0.58	621.97	132.95	0.51919	0.43497	0.25619
0.56	596.14	121.88	0.50364	0.42191	0.24647
0.54	570.69	111.31	0.48746	0.4087	0.23643
0.52	545.62	101.23	0.47059	0.39531	0.22608
0.5	520.93	91.639	0.45299	0.38166	0.21545
0.48	496.61	82.527	0.43458	0.36768	0.20457
0.46	472.66	73.894	0.41533	0.35324	0.19349
0.44	449.08	65.739	0.3952	0.33825	0.18226
0.42	425.86	58.065	0.37417	0.32259	0.17093
0.4	402.99	50.873	0.35224	0.30618	0.15956
0.38	380.47	44.17	0.32943	0.28891	0.14824
0.36	358.29	37.961	0.30581	0.27073	0.13702
0.34	336.44	32.252	0.28148	0.25162	0.126
0.32	314.91	27.048	0.25659	0.23161	0.11523
0.3	293.69	22.352	0.23133	0.21081	0.1048
0.28	272.77	18.164	0.20592	0.18936	0.09475
0.26	252.12	14.48	0.18064	0.16752	0.085141
0.24	231.75	11.289	0.15581	0.14557	0.076002
0.22	211.61	8.5773	0.13176	0.12388	0.067351
0.2	191.7	6.3212	0.10885	0.10287	0.059197
0.18	172.	4.4923	0.087411	0.082958	0.05155
0.16	152.48	3.0543	0.067788	0.06463	0.044474
0.14	133.11	1.9627	0.050243	0.048721	0.038349
0.12	113.88	1.1659	0.034961	0.034199	0.034122
0.1	94.753	0.63389	0.02245	0.021891	0.02999
0.079433	75.318	0.40072	0.0088633	0.0088633	0.034333
0.06339	60.039	0.27389	0.0074282	0.0074282	0.038588
0.050587	47.867	0.18975	0.006479	0.006479	0.042843
0.04037	38.168	0.13294	0.0055923	0.0055923	0.047098
0.032217	30.437	0.093976	0.0047414	0.0047414	0.051353
0.02571	24.274	0.066492	0.0043135	0.0043135	0.055609
0.020517	19.36	0.047189	0.0038673	0.0038673	0.059864
0.016373	15.442	0.033717	0.0033775	0.0033775	0.064119
0.013067	12.318	0.024256	0.00278	0.00278	0.068374
0.010428	9.826	0.017328	0.00278	0.00278	0.07263
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.076885
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.08114
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.085395
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.089651
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.093906
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.098161
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10242
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10667
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.11093
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11518
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.11944
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12369
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.12795
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.1322
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13646
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.14071
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14497
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.14922
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15348
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.15773
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16199
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16624
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.1705
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17475
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.17901
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18327
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.18752
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19178
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19603
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.20029
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20454
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.2088
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21305
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21731
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22156
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22582
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.23007
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23433
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23858
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24284
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24709
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25135
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.2556
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.25986
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26411
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26837
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27263
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27688
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28114
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28539
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.28965
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.2939
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.29816
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30241
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30667
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.31092
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31518
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.31943
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.32369
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32794
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.3322
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.33645
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34071
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34496
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.34922
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35347
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35773
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.36198
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36624
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.3705
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.37475
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37901
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38326
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.38752
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39177
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39603
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.40028
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40454
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40879
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41305
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.4173
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42156
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42581
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.43007
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43432
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43858
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44283
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44709
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45134
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.4556

==> data/zl65_result.txt <==
1.0000e+00 1.2998e+04 2.3549e+01 3.8352e+03 1.3942e+03
1.0622e+00 1.2995e+04 2.1381e+01 2.7878e+03 1.4515e+03
1.1255e+00 1.2991e+04 1.9479e+01 2.0378e+03 1.5120e+03
1.1895e+00 1.2984e+04 1.7810e+01 1.4985e+03 1.5761e+03
1.2539e+00 1.2974e+04 1.6342e+01 1.1087e+03 1.6439e+03
1.3184e+00 1.2959e+04 1.5049e+01 8.2555e+02 1.7156e+03
1.3824e+00 1.2940e+04 1.3910e+01 6.1885e+02 1.7912e+03
1.4456e+00 1.2915e+04 1.2904e+01 4.6712e+02 1.8709e+03
1.5076e+00 1.2885e+04 1.2014e+01 3.5510e+02 1.9547e+03
1.5679e+00 1.2848e+04 1.1226e+01 2.7193e+02 2.0423e+03
1.6262e+00 1.2805e+04 1.0528e+01 2.0979e+02 2.1335e+03
1.6821e+00 1.2754e+04 9.9078e+00 1.6309e+02 2.2282e+03
1.7351e+00 1.2695e+04 9.3563e+00 1.2777e+02 2.3259e+03
1.7851e+00 1.2627e+04 8.8651e+00 1.0087e+02 2.4262e+03
1.8318e+00 1.2551e+04 8.4270e+00 8.0258e+01 2.5285e+03
1.8708e+00 1.2476e+04 8.0737e+00 6.5804e+01 2.6217e+03
1.9035e+00 1.2403e+04 7.7823e+00 5.5254e+01 2.7068e+03
1.9313e+00 1.2332e+04 7.5377e+00 4.7300e+01 2.7850e+03
1.9550e+00 1.2263e+04 7.3291e+00 4.1140e+01 2.8571e+03
1.9754e+00 1.2196e+04 7.1490e+00 3.6262e+01 2.9238e+03
1.9930e+00 1.2131e+04 6.9917e+00 3.2323e+01 2.9858e+03
2.0083e+00 1.2068e+04 6.8530e+00 2.9092e+01 3.0436e+03
2.0216e+00 1.2008e+04 6.7298e+00 2.6403e+01 3.0977e+03
2.0331e+00 1.1950e+04 6.6196e+00 2.4136e+01 3.1484e+03
2.0432e+00 1.1894e+04 6.5202e+00 2.2206e+01 3.1961e+03
2.0521e+00 1.1840e+04 6.4302e+00 2.0546e+01 3.2411e+03
2.0598e+00 1.1787e+04 6.3482e+00 1.9106e+01 3.2836e+03
2.0666e+00 1.1737e+04 6.2732e+00 1.7846e+01 3.3239e+03
2.0725e+00 1.1688e+04 6.2043e+00 1.6737e+01 3.3621e+03
2.0777e+00 1.1640e+04 6.1407e+00 1.5755e+01 3.3985e+03
2.0823e+00 1.1594e+04 6.0819e+00 1.4879e+01 3.4332e+03
2.0862e+00 1.1549e+04 6.0272e+00 1.4095e+01 3.4663e+03
2.0896e+00 1.1505e+04 5.9764e+00 1.3389e+01 3.4980e+03
2.0926e+00 1.1463e+04 5.9289e+00 1.2750e+01 3.5284e+03
2.0952e+00 1.1422e+04 5.8844e+00 1.2170e+01 3.5575e+03
2.0973e+00 1.1382e+04 5.8427e+00 1.1642e+01 3.5855e+03
2.0992e+00 1.1343e+04 5.8034e+00 1.1159e+01 3.6124e+03
2.1007e+00 1.1306e+04 5.7665e+00 1.0715e+01 3.6383e+03
2.1020e+00 1.1269e+04 5.7316e+00 1.0307e+01 3.6633e+03
2.1030e+00 1.1233e+04 5.6986e+00 9.9307e+00 3.6875e+03
2.1038e+00 1.1199e+04 5.6673e+00 9.5821e+00 3.7108e+03
2.1043e+00 1.1165e+04 5.6376e+00 9.2586e+00 3.7334e+03
2.1047e+00 1.1132e+04 5.6095e+00 8.9578e+00 3.7553e+03
2.1050e+00 1.1100e+04 5.5826e+00 8.6776e+00 3.7765e+03
2.1050e+00 1.1068e+04 5.5571e+00 8.4156e+00 3.7971e+03


==> data/zl70.dat <==
2.	3741.7	2825.7	1.0973	1.0827	0.47115
1.98	3676.4	2755.1	1.093	1.078	0.47061
1.96	3611.8	2685.6	1.0887	1.0733	0.47005
1.94	3547.9	2617.2	1.0843	1.0685	0.46948
1.92	3484.7	2549.8	1.0798	1.0635	0.4689
1.9	3422.2	2483.4	1.0752	1.0585	0.46829
1.88	3360.4	2418.2	1.0705	1.0534	0.46767
1.86	3299.2	2353.9	1.0658	1.0482	0.46703
1.84	3238.8	2290.7	1.0609	1.0429	0.46636
1.82	3179.	2228.6	1.056	1.0375	0.46568
1.8	3119.9	2167.4	1.051	1.032	0.46498
1.78	3061.5	2107.3	1.0459	1.0264	0.46425
1.76	3003.8	2048.2	1.0407	1.0206	0.46351
1.74	2946.7	1990.1	1.0355	1.0148	0.46273
1.72	2890.3	1933.	1.0301	1.0088	0.46194
1.7	2834.5	1877.	1.0246	1.0028	0.46111
1.68	2779.4	1821.9	1.0191	0.99658	0.46026
1.66	2725.	1767.8	1.0134	0.99026	0.45938
1.64	2671.2	1714.7	1.0076	0.98382	0.45847
1.62	2618.	1662.5	1.0018	0.97726	0.45753
1.6	2565.5	1611.4	0.99581	0.97057	0.45656
1.58	2513.6	1561.2	0.98973	0.96375	0.45555
1.56	2462.3	1512.	0.98355	0.95679	0.45451
1.54	2411.7	1463.7	0.97725	0.9497	0.45343
1.52	2361.6	1416.4	0.97084	0.94245	0.45231
1.5	2312.2	1370.	0.96432	0.93507	0.45115
1.48	2263.5	1324.5	0.95769	0.92754	0.44995
1.46	2215.3	1280.	0.95093	0.91988	0.4487
1.44	2167.7	1236.5	0.94406	0.91206	0.44741
1.42	2120.7	1193.8	0.93707	0.90408	0.44606
1.4	2074.3	1152.	0.92995	0.89593	0.44467
1.38	2028.5	1111.2	0.92271	0.88763	0.44322
1.36	1983.3	1071.3	0.91535	0.87917	0.44171
1.34	1938.7	1032.2	0.90786	0.87055	0.44014
1.32	1894.6	994.05	0.90024	0.86177	0.43851
1.3	1851.1	956.77	0.8925	0.85281	0.43682
1.28	1808.2	920.37	0.88462	0.84367	0.43505
1.26	1765.9	884.83	0.87661	0.83435	0.43321
1.24	1724.1	850.16	0.86846	0.82486	0.43129
1.22	1682.8	816.33	0.86019	0.8152	0.42929
1.2	1642.1	783.35	0.85177	0.80537	0.4272
1.18	1602.	751.22	0.84322	0.79536	0.42502
1.16	1562.4	719.91	0.83453	0.78515	0.42274
1.14	1523.3	689.42	0.82571	0.77474	0.42036
1.12	1484.7	659.76	0.81674	0.76416	0.41788
1.1	1446.7	630.89	0.80764	0.7534	0.41528
1.08	1409.2	602.83	0.7984	0.74247	0.41256
1.06	1372.2	575.56	0.78901	0.73136	0.40971
1.04	1335.7	549.08	0.77949	0.72007	0.40673
1.02	1299.7	523.36	0.76982	0.70855	0.4036
1.	1264.2	498.42	0.76001	0.69688	0.40033
0.98	1229.2	474.23	0.75006	0.68505	0.39689
0.96	1194.7	450.78	0.73996	0.67305	0.39329
0.94	1160.6	428.08	0.72972	0.66091	0.3895
0.92	1127.	406.1	0.71934	0.64861	0.38553
0.9	1094.	384.84	0.70881	0.63612	0.38136
0.88	1061.3	364.29	0.69813	0.62349	0.37697
0.86	1029.1	344.44	0.6873	0.61073	0.37236
0.84	997.43	325.27	0.67631	0.59788	0.36751
0.82	966.16	306.77	0.66516	0.58493	0.3624
0.8	935.34	288.94	0.65385	0.57189	0.35704
0.78	904.95	271.76	0.64237	0.55873	0.35139
0.76	874.99	255.22	0.6307	0.54548	0.34545
0.74	845.46	239.31	0.61885	0.5322	0.33919
0.72	816.35	224.01	0.60678	0.5189	0.33261
0.7	787.66	209.31	0.5945	0.5056	0.32569
0.68	759.38	195.2	0.58197	0.4923	0.31842
0.66	731.51	181.67	0.56917	0.47901	0.31077
0.64	704.03	168.69	0.55609	0.46567	0.30273
0.62	676.96	156.26	0.54267	0.45241	0.2943
0.6	650.28	144.37	0.52888	0.43919	0.28546
0.58	623.98	132.99	0.51468	0.42602	0.27622
0.56	598.07	122.12	0.50002	0.41288	0.26655
0.54	572.54	111.75	0.48484	0.39974	0.25647
0.52	547.38	101.86	0.46908	0.38653	0.24598
0.5	522.6	92.44	0.45267	0.37325	0.23509
0.48	498.18	83.489	0.43555	0.35983	0.22383
0.46	474.12	74.996	0.41765	0.34618	0.21223
0.44	450.43	66.957	0.3989	0.33221	0.20033
0.42	427.09	59.37	0.37925	0.31778	0.18818
0.4	404.1	52.235	0.35865	0.30277	0.17585
0.38	381.45	45.555	0.3371	0.28706	0.1634
0.36	359.15	39.335	0.31459	0.27052	0.15093
0.34	337.17	33.58	0.29118	0.25305	0.13852
0.32	315.52	28.3	0.26696	0.2346	0.12627
0.3	294.19	23.5	0.24209	0.21517	0.11428
0.28	273.16	19.187	0.21676	0.19484	0.10266
0.26	252.42	15.363	0.19125	0.17379	0.091474
0.24	231.96	12.025	0.16587	0.15226	0.08081
0.22	211.75	9.1675	0.14099	0.1306	0.070723
0.2	191.78	6.7735	0.11701	0.10924	0.061262
0.18	172.03	4.8202	0.094336	0.08869	0.052474
0.16	152.48	3.2757	0.073376	0.069498	0.044472
0.14	133.09	2.0969	0.054459	0.052704	0.037742
0.12	113.84	1.2347	0.037862	0.036956	0.033161
0.1	94.718	0.6601	0.024218	0.023601	0.028784
0.079433	75.318	0.40072	0.0088633	0.0088633	0.033139
0.06339	60.039	0.27389	0.0074282	0.0074282	0.037406
0.050587	47.867	0.18975	0.006479	0.006479	0.041673
0.04037	38.168	0.13294	0.0055923	0.0055923	0.04594
0.032217	30.437	0.093976	0.0047414	0.0047414	0.050207
0.02571	24.274	0.066492	0.0043135	0.0043135	0.054474
0.020517	19.36	0.047189	0.0038673	0.0038673	0.058741
0.016373	15.442	0.033717	0.0033775	0.0033775	0.063008
0.013067	12.318	0.024256	0.00278	0.00278	0.067275
0.010428	9.826	0.017328	0.00278	0.00278	0.071542
0.0083215	7.8392	0.013407	0.0017678	0.0017678	0.075809
0.0066408	6.2541	0.010605	0.0017678	0.0017678	0.080076
0.0052996	4.9891	0.0083689	0.0017678	0.0017678	0.084343
0.0042292	3.9808	0.0065915	0.0017607	0.0017607	0.08861
0.0033751	3.1764	0.0051754	0.0017607	0.0017607	0.092877
0.0026934	2.5346	0.0040453	0.0017607	0.0017607	0.097144
0.0021494	2.0223	0.0031434	0.0017607	0.0017607	0.10141
0.0017153	1.6135	0.0024237	0.0017607	0.0017607	0.10568
0.0013689	1.2873	0.0018493	0.0017607	0.0017607	0.10995
0.0010924	1.027	0.0013909	0.0017607	0.0017607	0.11421
0.00087177	0.81924	0.0010252	0.0017607	0.0017607	0.11848
0.0006957	0.65347	0.00075284	0.00064299	0.00064299	0.12275
0.00055519	0.52135	0.00066789	0.00064299	0.00064299	0.12701
0.00044306	0.41592	0.0006001	0.00064299	0.00064299	0.13128
0.00035358	0.33178	0.00054677	0.00062311	0.00062311	0.13555
0.00028217	0.26465	0.00050494	0.00062311	0.00062311	0.13981
0.00022518	0.2111	0.00042252	0.0022544	0.0022544	0.14408
0.0001797	0.16839	0.00032623	0.0022544	0.0022544	0.14835
0.00014341	0.13431	0.00025083	0.0021516	0.0021516	0.15262
0.00011444	0.10713	0.00019234	0.0021516	0.0021516	0.15688
0.000091328	0.085455	0.0001472	0.0019621	0.0019621	0.16115
0.000072883	0.068181	0.00011331	0.0019621	0.0019621	0.16542
0.000058163	0.054397	0.000086261	0.0019621	0.0019621	0.16968
0.000046416	0.043396	0.000064677	0.0019621	0.0019621	0.17395
0.000037041	0.034617	0.000047452	0.0019621	0.0019621	0.17822
0.00002956	0.027615	0.000034741	0.0014092	0.0014092	0.18249
0.00002359	0.022034	0.000026877	0.0014092	0.0014092	0.18675
0.000018826	0.01758	0.0000206	0.0014092	0.0014092	0.19102
0.000015023	0.014025	0.000015591	0.0014092	0.0014092	0.19529
0.000011989	0.011189	0.000011594	0.0014092	0.0014092	0.19955
9.5677e-6	0.0089192	8.4653e-6	0.0012304	0.0012304	0.20382
7.6353e-6	0.0070893	6.2373e-6	0.0011424	0.0011424	0.20809
6.0932e-6	0.0056536	4.6121e-6	0.0010624	0.0010624	0.21235
4.8626e-6	0.0045128	3.4272e-6	0.0008498	0.0008498	0.21662
3.8805e-6	0.0036003	2.6458e-6	0.00092072	0.00092072	0.22089
3.0968e-6	0.002873	1.9761e-6	0.00092072	0.00092072	0.22516
2.4713e-6	0.0022925	1.4459e-6	0.00078843	0.00078843	0.22942
1.9722e-6	0.0018292	1.0806e-6	0.00078843	0.00078843	0.23369
1.5739e-6	0.0014594	7.8986e-7	0.00067643	0.00067643	0.23796
1.256e-6	0.0011647	5.9047e-7	0.00067643	0.00067643	0.24222
1.0023e-6	0.00092946	4.3136e-7	0.00067643	0.00067643	0.24649
7.9989e-7	0.00074165	3.1864e-7	0.00059836	0.00059836	0.25076
6.3834e-7	0.0005917	2.6095e-7	0.00037432	0.00037432	0.25502
5.0941e-7	0.00047216	1.9416e-7	0.00057255	0.00057255	0.25929
4.0653e-7	0.00037677	1.4486e-7	0.00051112	0.00051112	0.26356
3.2442e-7	0.00030065	1.0596e-7	0.00051112	0.00051112	0.26783
2.589e-7	0.00023994	7.8815e-8	0.00043701	0.00043701	0.27209
2.0661e-7	0.00019151	5.7647e-8	0.00043701	0.00043701	0.27636
1.6488e-7	0.00015279	4.3825e-8	0.00033918	0.00033918	0.28063
1.3158e-7	0.00012192	3.3139e-8	0.00034796	0.00034796	0.28489
1.0501e-7	0.000097291	2.457e-8	0.00034796	0.00034796	0.28916
8.3798e-8	0.000077638	1.7731e-8	0.00034796	0.00034796	0.29343
6.6873e-8	0.000061952	1.3139e-8	0.00027245	0.00027245	0.2977
5.3367e-8	0.000049434	9.7284e-9	0.00027245	0.00027245	0.30196
4.2589e-8	0.000039444	7.0066e-9	0.00027245	0.00027245	0.30623
3.3987e-8	0.000031477	5.1575e-9	0.00021191	0.00021191	0.3105
2.7123e-8	0.000025122	3.8107e-9	0.00021191	0.00021191	0.31476
2.1645e-8	0.00002005	2.7359e-9	0.00021191	0.00021191	0.31903
1.7273e-8	0.000016001	1.9972e-9	0.00016286	0.00016286	0.3233
1.3785e-8	0.000012768	1.4708e-9	0.00016286	0.00016286	0.32756
1.1001e-8	0.000010189	1.0507e-9	0.00016286	0.00016286	0.33183
8.7788e-9	8.1305e-6	7.5954e-10	0.00012315	0.00012315	0.3361
7.0057e-9	6.488e-6	5.5725e-10	0.00012315	0.00012315	0.34037
5.5908e-9	5.1772e-6	3.9582e-10	0.00012315	0.00012315	0.34463
4.4616e-9	4.1314e-6	2.8433e-10	0.000088446	0.000088446	0.3489
3.5605e-9	3.2969e-6	2.1268e-10	0.00008279	0.00008279	0.35317
2.8414e-9	2.631e-6	1.5755e-10	0.00008279	0.00008279	0.35743
2.2675e-9	2.0996e-6	1.1355e-10	0.00008279	0.00008279	0.3617
1.8096e-9	1.6755e-6	7.8442e-11	0.00008279	0.00008279	0.36597
1.4441e-9	1.3371e-6	5.4236e-11	0.000052717	0.000052717	0.37023
1.1524e-9	1.0671e-6	4.0002e-11	0.000052717	0.000052717	0.3745
9.1968e-10	8.5158e-7	2.8642e-11	0.000052717	0.000052717	0.37877
7.3393e-10	6.7962e-7	1.9577e-11	0.000052717	0.000052717	0.38304
5.857e-10	5.4238e-7	1.3185e-11	0.000031887	0.000031887	0.3873
4.6741e-10	4.3282e-7	9.6913e-12	0.000031887	0.000031887	0.39157
3.7301e-10	3.4539e-7	6.9034e-12	0.000031887	0.000031887	0.39584
2.9767e-10	2.7562e-7	4.6786e-12	0.000031887	0.000031887	0.4001
2.3755e-10	2.1994e-7	3.0662e-12	0.000018397	0.000018397	0.40437
1.8957e-10	1.7551e-7	2.2489e-12	0.000018397	0.000018397	0.40864
1.5129e-10	1.4005e-7	1.5966e-12	0.000018397	0.000018397	0.41291
1.2073e-10	1.1176e-7	1.076e-12	0.000018397	0.000018397	0.41717
9.6347e-11	8.9182e-8	6.8654e-13	0.000010203	0.000010203	0.42144
7.6888e-11	7.1173e-8	5.0279e-13	0.000010203	0.000010203	0.42571
6.1359e-11	5.6801e-8	3.5615e-13	0.000010203	0.000010203	0.42997
4.8966e-11	4.5332e-8	2.3912e-13	0.000010203	0.000010203	0.43424
3.9077e-11	3.6179e-8	1.4856e-13	5.4565e-6	5.4565e-6	0.43851
3.1185e-11	2.8872e-8	1.0869e-13	5.4565e-6	5.4565e-6	0.44277
2.4886e-11	2.3041e-8	7.6874e-14	5.4565e-6	5.4565e-6	0.44704
1.986e-11	1.8388e-8	5.1483e-14	5.4565e-6	5.4565e-6	0.45131
1.5849e-11	1.4674e-8	3.1221e-14	5.4565e-6	5.4565e-6	0.45558

==> data/zl70_result.txt <==
1.0000e+00 1.3178e+04 2.4117e+01 4.1456e+03 1.4849e+03
1.0630e+00 1.3175e+04 2.1866e+01 3.0037e+03 1.5510e+03
1.1270e+00 1.3170e+04 1.9896e+01 2.1893e+03 1.6205e+03
1.1918e+00 1.3163e+04 1.8169e+01 1.6057e+03 1.6936e+03
1.2568e+00 1.3152e+04 1.6654e+01 1.1854e+03 1.7706e+03
1.3218e+00 1.3136e+04 1.5322e+01 8.8098e+02 1.8516e+03
1.3863e+00 1.3114e+04 1.4150e+01 6.5934e+02 1.9366e+03
1.4499e+00 1.3086e+04 1.3116e+01 4.9703e+02 2.0255e+03
1.5121e+00 1.3053e+04 1.2204e+01 3.7745e+02 2.1183e+03
1.5725e+00 1.3012e+04 1.1397e+01 2.8882e+02 2.2147e+03
1.6307e+00 1.2965e+04 1.0682e+01 2.2270e+02 2.3143e+03
1.6863e+00 1.2910e+04 1.0048e+01 1.7306e+02 2.4169e+03
1.7391e+00 1.2846e+04 9.4838e+00 1.3554e+02 2.5218e+03
1.7887e+00 1.2774e+04 8.9818e+00 1.0698e+02 2.6287e+03
1.8349e+00 1.2692e+04 8.5341e+00 8.5103e+01 2.7367e+03
1.8733e+00 1.2613e+04 8.1734e+00 6.9779e+01 2.8341e+03
1.9056e+00 1.2536e+04 7.8762e+00 5.8602e+01 2.9225e+03
1.9328e+00 1.2460e+04 7.6266e+00 5.0174e+01 3.0031e+03
1.9561e+00 1.2388e+04 7.4138e+00 4.3646e+01 3.0770e+03
1.9761e+00 1.2317e+04 7.2300e+00 3.8475e+01 3.1450e+03
1.9933e+00 1.2249e+04 7.0694e+00 3.4299e+01 3.2079e+03
2.0082e+00 1.2184e+04 6.9278e+00 3.0871e+01 3.2662e+03
2.0212e+00 1.2121e+04 6.8019e+00 2.8017e+01 3.3206e+03
2.0325e+00 1.2060e+04 6.6891e+00 2.5610e+01 3.3715e+03
2.0424e+00 1.2002e+04 6.5875e+00 2.3560e+01 3.4192e+03
2.0510e+00 1.1945e+04 6.4954e+00 2.1795e+01 3.4640e+03
2.0586e+00 1.1891e+04 6.4114e+00 2.0264e+01 3.5063e+03
2.0652e+00 1.1838e+04 6.3345e+00 1.8924e+01 3.5463e+03
2.0710e+00 1.1788e+04 6.2639e+00 1.7744e+01 3.5842e+03
2.0761e+00 1.1738e+04 6.1987e+00 1.6699e+01 3.6202e+03
2.0805e+00 1.1690e+04 6.1383e+00 1.5766e+01 3.6545e+03
2.0844e+00 1.1644e+04 6.0822e+00 1.4931e+01 3.6872e+03
2.0878e+00 1.1599e+04 6.0299e+00 1.4179e+01 3.7184e+03
2.0907e+00 1.1555e+04 5.9811e+00 1.3498e+01 3.7483e+03
2.0932e+00 1.1513e+04 5.9354e+00 1.2881e+01 3.7769e+03
2.0953e+00 1.1472e+04 5.8925e+00 1.2318e+01 3.8045e+03
2.0971e+00 1.1432e+04 5.8521e+00 1.1802e+01 3.8309e+03
2.0986e+00 1.1393e+04 5.8141e+00 1.1330e+01 3.8564e+03
2.0999e+00 1.1355e+04 5.7782e+00 1.0894e+01 3.8809e+03
2.1009e+00 1.1319e+04 5.7442e+00 1.0493e+01 3.9046e+03
2.1017e+00 1.1283e+04 5.7120e+00 1.0121e+01 3.9276e+03
2.1022e+00 1.1248e+04 5.6814e+00 9.7763e+00 3.9497e+03
2.1026e+00 1.1215e+04 5.6524e+00 9.4555e+00 3.9712e+03
2.1029e+00 1.1182e+04 5.6247e+00 9.1566e+00 3.9920e+03
2.1030e+00 1.1150e+04 5.5984e+00 8.8773e+00 4.0122e+03

